Global exponential stabilization of a force- and torque-actuated unicycle by flexible-step MPC

We study the problem of global exponential stabilization of a force- and torque-controlled unicycle model in discrete time. To this end, we extend a recently introduced approach to model predictive control (MPC) in which a flexible number of inputs is implemented in every iteration. We present the first flexible-step MPC protocol with state-dependent weights for average descent. Notably, the proposed method relies neither on a suitable design of running or terminal cost functions nor on a suitable choice of terminal constraints. Instead, stability is guaranteed through a generalized discrete-time control Lyapunov function. We establish a new theoretical framework for global exponential stabilization of general nonlinear discrete-time control systems by flexible-step MPC. The obtained results go beyond the unicycle example. However, given the importance of the unicycle dynamics, we make that a focal point of our work. For the particular case of the dynamic (second-order) unicycle model, we show that global exponential stability cannot be attained in the classical sense, but in a slightly weaker sense. The proposed flexible-step MPC method is shown to induce the best possible notion of global exponential stability for this model. We provide explicit rules for the choice of parameters, which guarantee feasibility and global exponential stability. Our numerical simulations show that the discrete MPC method also works very well in applications to a continuous-time torque-actuated unicycle.

==> data/sim1_hom_norm.csv <==
t,x,y,v,theta,omega,F,Torque,X_norm,cost
0.000000000000000000e+00,1.500000000000000000e+01,1.500000000000000000e+01,0.000000000000000000e+00,-7.850000000000000311e-01,0.000000000000000000e+00,5.459639688386105583e+00,-1.571949555451472413e+01,2.122772302909570286e+01,2.769102060154089600e+02
1.000000000000000000e+00,1.513616340197042476e+01,1.481251022523447780e+01,4.296401656452619733e-01,-1.095710226656604780e+00,-5.529421077332823398e-01,1.423603928037648814e+01,-6.849883198643237137e+00,2.121803049887206072e+01,2.495857142274772400e+02
2.000000000000000000e+00,1.528949458010537477e+01,1.389004733810261527e+01,1.380878936232063259e+00,-1.620105442525580086e+00,-5.021398557637125615e-01,1.480024597021029109e+01,-2.227811319381069577e+00,2.077223561117050110e+01,2.240104240534884070e+02
3.000000000000000000e+00,1.482555462621479236e+01,1.224785233404847062e+01,2.002234013679712987e+00,-2.017401215116421564e+00,-3.155585922896357864e-01,1.232887857029595935e+01,-6.835978369245385711e-01,1.944184617532482307e+01,1.524685528037508675e+02
4.000000000000000000e+00,1.368059275425605570e+01,1.049195426927377106e+01,2.184623461434644476e+00,-2.252912177155258711e+00,-1.731052626067344224e-01,9.684551097290839294e+00,-2.277026331396725112e-01,1.752477905351456045e+01,9.384237844517592464e+01
5.000000000000000000e+00,1.222581701679124677e+01,8.935549678008815278e+00,2.087155895377939885e+00,-2.379194431056247172e+00,-8.977870383797544040e-02,7.338088882019904169e+00,-8.896354435088606183e-02,1.547060101819798739e+01,5.385546295264759209e+01
6.000000000000000000e+00,1.076517807332228926e+01,7.636384015267718262e+00,1.843386637979062881e+00,-2.444113208968654583e+00,-4.553779762121439034e-02,8.770879568604014409e+00,-1.942062465499337698e+00,1.354906849732933694e+01,8.069993502685669284e+01
7.000000000000000000e+00,9.331014725674236843e+00,6.509383411991481516e+00,1.808284952958998826e+00,-2.514536203762140598e+00,-8.982367480106656643e-02,7.312481434476478803e+00,-9.944800252335213031e-01,1.179155474476298870e+01,5.446137525015164726e+01
8.000000000000000000e+00,7.885401565819277536e+00,5.551594548736044743e+00,1.672227706280589477e+00,-2.597384981355440825e+00,-7.741109286776783061e-02,6.000098895343100480e+00,-3.548502179964506120e-01,1.012662365293107491e+01,3.612710543110961936e+01
9.000000000000000000e+00,6.515325382318438052e+00,4.782113660759048201e+00,1.486428361658686415e+00,-2.658858498288242167e+00,-4.904846606798923120e-02,4.465135470063971823e+00,1.371123158176857260e+00,8.637099017736669992e+00,2.181741348091228616e+01
1.000000000000000000e+01,5.304663783498566154e+00,4.162540846353619983e+00,1.252943156832711402e+00,-2.666263141373127699e+00,2.506117415451851807e-02,3.649553409321057540e+00,8.383129227235069925e-01,7.358373319509717625e+00,1.402200864389218538e+01
1.100000000000000000e+01,4.297834535403197265e+00,3.624767079478360632e+00,1.047145912875548035e+00,-2.632062300477512995e+00,4.132618961898140708e-02,3.126791703754843610e+00,6.454959179169064143e-01,6.295736052644667957e+00,1.019349133871750546e+01
1.200000000000000000e+01,3.471836269013488963e+00,3.141055591973421102e+00,8.811854333898714309e-01,-2.590230042634176222e+00,4.222679213232456708e-02,2.535468035437615342e+00,4.089639669872590089e-01,5.422862699208041981e+00,6.595849685019836706e+00
1.300000000000000000e+01,2.797253356813717229e+00,2.708350991106270200e+00,7.339917674180799212e-01,-2.552439471273577176e+00,3.433206196123739923e-02,2.035238611853153134e+00,2.544005876286467571e-01,4.713243182020559807e+00,4.206915866163750017e+00
1.400000000000000000e+01,2.250492357096018914e+00,2.331046058726502501e+00,6.053493083321986878e-01,-2.523258018251029799e+00,2.516600157575927393e-02,1.797698740648178140e+00,6.162882713828434778e-01,4.151193047384529322e+00,3.611531995572098364e+00
1.500000000000000000e+01,1.804389993593300101e+00,2.004315057861525862e+00,5.086307797767007921e-01,-2.493371951633945649e+00,3.356586518208878184e-02,1.459242016801529207e+00,5.328309901775499791e-01,3.708077362567645974e+00,2.413296127692583060e+00
1.600000000000000000e+01,1.440413972721561020e+00,1.719088747809274675e+00,4.233335601860920283e-01,-2.459226094915186955e+00,3.459802215189657082e-02,1.177082805746359151e+00,4.787769151991814742e-01,3.355333045747385334e+00,1.614751266111365435e+00
1.700000000000000000e+01,1.146981952252957848e+00,1.472513662262022738e+00,3.493939814886292683e-01,-2.425422532455710822e+00,3.318419606724894860e-02,9.397271876381374511e-01,4.440117974423470892e-01,3.080538246874286124e+00,1.080233663454267079e+00
1.800000000000000000e+01,9.126543402441337216e-01,1.262027945645364913e+00,2.858689284505340211e-01,-2.393300776942427710e+00,3.129346930440392305e-02,7.384515363110208952e-01,4.220195418849762015e-01,2.869885261599164572e+00,7.234111652129121550e-01
1.900000000000000000e+01,7.273368153343412468e-01,1.084805207450945996e+00,2.314998767479196085e-01,-2.362943866083206501e+00,2.962676325423753421e-02,5.660386326648999544e-01,4.084704760671578616e-01,2.709943695604922986e+00,4.872478634876801773e-01
2.000000000000000000e+01,5.825329033415054258e-01,9.378798270820370986e-01,1.849555418200468371e-01,-2.334027311409007321e+00,2.836287105194590721e-02,4.166593787186830822e-01,4.002985923225195197e-01,2.588756390398743168e+00,3.338440008896296218e-01
2.100000000000000000e+01,4.712474762488779723e-01,8.183731179074326123e-01,1.449697444831598570e-01,-2.306161443907863706e+00,2.747840004221303173e-02,2.861463513627077182e-01,3.948443722731867500e-01,2.496389520614934909e+00,2.377818127139970927e-01
2.200000000000000000e+01,3.877617586091240409e-01,7.236382428773318054e-01,1.104465575797875798e-01,-2.279025619378987955e+00,2.686875025921832069e-02,1.727289584117187859e-01,3.881028438559707694e-01,2.425054563015383025e+00,1.804591104830893245e-01
2.300000000000000000e+01,3.273479029640972704e-01,6.512681660806687312e-01,8.058193294317932132e-02,-2.252451942820694164e+00,2.634363503329624837e-02,7.862663889872108236e-02,3.687291391399794560e-01,2.368973208684601595e+00,1.421433263954202386e-01
2.400000000000000000e+01,2.859166915577318613e-01,5.989176801161308905e-01,5.506284694876030505e-02,-2.226630629750491419e+00,2.541410718764321175e-02,1.331141761995026374e-02,2.946689612491921739e-01,2.324222987875372848e+00,8.700699056273064613e-02
2.500000000000000000e+01,2.595378202471970708e-01,5.638302474773395634e-01,3.444483061652282851e-02,-2.202927116522487516e+00,2.236992032909875666e-02,-6.246392899901936404e-08,-4.096993690494639150e-09,2.289069498401225200e+00,3.918527783294484891e-15
2.600000000000000000e+01,2.437016978263531197e-01,5.418317138893739005e-01,2.089184070369701912e-02,-2.187189624293796708e+00,1.056680095273083812e-02,4.880462506922039756e-01,9.340784852112929970e-01,2.266565397823002481e+00,1.110691759349341279e+00
2.700000000000000000e+01,2.225553574061859274e-01,5.111825252174135858e-01,5.107778929686528774e-02,-2.161292843986725387e+00,3.784813998299189908e-02,4.044077388014018504e-01,9.307678362946456563e-01,2.232950210131363633e+00,1.029874384283079092e+00
2.800000000000000000e+01,1.916515407598838594e-01,4.627847130145249510e-01,6.280465480308970727e-02,-2.116268773931444969e+00,5.061847925626363626e-02,3.317341477100112512e-01,9.283676459778424928e-01,2.176235323281934697e+00,9.719140308553283480e-01
2.900000000000000000e+01,1.601355184128391840e-01,4.075982184229118288e-01,6.419839205231354928e-02,-2.062308069157728685e+00,5.656633297486843293e-02,2.690659334363857402e-01,9.266840261931547085e-01,2.110027357073904319e+00,9.311397609375491324e-01
3.000000000000000000e+01,1.324544288216004118e-01,3.521464181299901464e-01,6.011213178152292891e-02,-2.004196259537747160e+00,5.931667706954009411e-02,2.154091358134422041e-01,9.254266551391394646e-01,2.040952194155273958e+00,9.028155898339097485e-01
3.100000000000000000e+01,1.102497356391249628e-01,3.002196069107238574e-01,5.341122815008506747e-02,-1.944174404505903286e+00,6.057161855261370548e-02,1.696332558259786294e-01,9.242859713216079465e-01,1.971959079693235806e+00,8.830799982640501478e-01
3.200000000000000000e+01,9.364986859418442111e-02,2.538490946473381249e-01,4.574464315375176282e-02,-1.883292230487176200e+00,6.112428660464805374e-02,1.305870243303159928e-01,9.227405494596377933e-01,1.904160717204442133e+00,8.685030925405209379e-01
3.300000000000000000e+01,8.205227506840204188e-02,2.139438895573762267e-01,3.802192632730214128e-02,-1.822051794507495215e+00,6.133098709286930600e-02,9.717404952460854950e-02,9.191932832392144537e-01,1.837820574063270040e+00,8.543590878530977761e-01
3.400000000000000000e+01,7.456406953894394174e-02,1.807209310789326673e-01,3.070846552118820100e-02,-1.760736057264757903e+00,6.130384832277676471e-02,6.837505196517840167e-02,9.075461515856912964e-01,1.772882537119235380e+00,8.283151649892394053e-01
3.500000000000000000e+01,7.023378360306831159e-02,1.539943664662563050e-01,2.400632288407346035e-02,-1.699669628457689319e+00,6.088133429675932073e-02,4.323008232872468937e-02,8.635535966457924539e-01,1.709329323321931993e+00,7.475936542980323729e-01
3.600000000000000000e+01,6.815947549215534140e-02,1.333678613893340692e-01,1.796251280693184071e-02,-1.639769995910774547e+00,5.913428971886336427e-02,2.078468409242363243e-02,6.902839502380231362e-01,1.647755399362127893e+00,4.769239350490314666e-01
3.700000000000000000e+01,6.752230297074274246e-02,1.183622055315526611e-01,1.253044175794737480e-02,-1.584524261623333485e+00,5.221418651518386356e-02,-3.895289811809411308e-08,-3.556461486988514563e-07,1.591279152761648108e+00,1.280015113561241715e-13
3.800000000000000000e+01,6.757548589938874861e-02,1.085022172899474391e-01,7.600093979820654773e-03,-1.547790998784118299e+00,2.466422160346480597e-02,8.820161851546869103e-02,6.268937603593376373e-01,1.553274682283954045e+00,4.007753122862188766e-01
3.900000000000000000e+01,6.794676982001961185e-02,9.877037676376382302e-02,1.155061669568074011e-02,-1.518048313353478118e+00,3.370189554845141877e-02,6.903185964128620566e-02,6.268622468659674762e-01,1.523191474188317240e+00,3.977216741913834341e-01
4.000000000000000000e+01,6.879622533965396025e-02,8.676982736343050173e-02,1.243818731200582034e-02,-1.481948146448678783e+00,3.796988271314970936e-02,5.306589980679858598e-02,6.267144561292501415e-01,1.486616511687260056e+00,3.955869992436870097e-01
4.100000000000000000e+01,7.009540682727291583e-02,7.479149655015857046e-02,1.172010280304197453e-02,-1.442848322986847620e+00,3.998073792323793979e-02,4.027393450272661463e-02,6.264368075100297251e-01,1.447084737454946923e+00,3.940450636036880172e-01
4.200000000000000000e+01,7.170494453493143905e-02,6.397214572785796249e-02,1.027791341542977181e-02,-1.402339326505975370e+00,4.092083093808496913e-02,3.037471231667556587e-02,6.260298030979531969e-01,1.406260918561649698e+00,3.928359375151828647e-01
4.300000000000000000e+01,7.346203527668643263e-02,5.475639434678727241e-02,8.624172731834129149e-03,-1.361177009323226272e+00,4.135058320591986775e-02,2.303278620492597850e-02,6.254536470092127987e-01,1.364910997518063329e+00,3.917227737974867674e-01
4.400000000000000000e+01,7.523008488815156880e-02,4.719267128545645562e-02,7.043363706135131672e-03,-1.319723744494672779e+00,4.153331693496545990e-02,1.789728267389687627e-02,6.244754301998551860e-01,1.323379046632631617e+00,3.902898756504035171e-01
4.500000000000000000e+01,7.691850304440769892e-02,4.111806573361332512e-02,5.680422063177912630e-03,-1.278161259540685268e+00,4.158522472946701853e-02,1.456832913132280125e-02,6.220888407302614942e-01,1.281820952762714461e+00,3.872067619747992517e-01
4.600000000000000000e+01,7.848440408646965849e-02,3.627432479235152829e-02,4.591788404263444194e-03,-1.236609429921965653e+00,4.152579455194009561e-02,1.249494684916553633e-02,6.142066644352552895e-01,1.240332208172390205e+00,3.774059503334458165e-01
4.700000000000000000e+01,7.992229345851353806e-02,3.238607795640395526e-02,3.768335980511273130e-03,-1.195255207956461119e+00,4.122046129957477462e-02,1.076379905951915968e-02,5.844355084323817895e-01,1.199076632234121087e+00,3.416807228868102286e-01
4.800000000000000000e+01,8.124074958325039342e-02,2.922622691421658883e-02,3.132656342311644464e-03,-1.154704245970956000e+00,4.002901523206597173e-02,7.685269926646177106e-03,4.671740407993574817e-01,1.158623434508404770e+00,2.183106477706451554e-01
4.900000000000000000e+01,8.241623306378134672e-02,2.669315020430145652e-02,2.504835729945981658e-03,-1.117309260292604023e+00,3.534147801327048449e-02,-8.684972410484559330e-10,-2.119239572378085119e-07,1.121222652797407404e+00,4.491251793879020206e-14
5.000000000000000000e+01,8.330263775916513236e-02,2.493260295279907737e-02,1.519259585256680376e-03,-1.092446136282870128e+00,1.669412440977180098e-02,-6.553426751759839491e-03,4.457761073872015256e-01,1.096029436998160245e+00,1.987592853194764808e-01
5.100000000000000000e+01,8.373061958467512000e-02,2.412240209196282389e-02,4.057630251647818364e-04,-1.071890458953925762e+00,2.356617178242331745e-02,-6.655622175903814879e-03,4.452916713842608454e-01,1.075684615503674779e+00,1.983289699107369797e-01
5.200000000000000000e+01,8.374683215036327066e-02,2.409056496320617288e-02,-2.776489494209872719e-04,-1.046509794718274877e+00,2.679525717489863318e-02,-6.187730241216077287e-03,4.447984917612133327e-01,1.050473560139788320e+00,1.978839862785882198e-01
5.300000000000000000e+01,8.349903140300818372e-02,2.450416484340563195e-02,-6.553390036067401319e-04,-1.018867180160001995e+00,2.830322084425439602e-02,-4.985470877419099708e-03,4.443076374188958955e-01,1.022968413454919734e+00,1.974341315886306569e-01
5.400000000000000000e+01,8.310816030712074587e-02,2.511848673340055793e-02,-7.898092469528959986e-04,-9.901733995190610260e-01,2.899826723449395668e-02,-3.025011291047380833e-03,4.438151783014778196e-01,9.943956904078948833e-01,1.969810631840835102e-01
5.500000000000000000e+01,8.268758199488150662e-02,2.573995682111455616e-02,-7.170933825560579311e-04,-9.610003782103408998e-01,2.930926016802752956e-02,-3.272361553499047700e-04,4.432787202897559564e-01,9.653398652641709266e-01,1.964961309452250837e-01
5.600000000000000000e+01,8.235001288978797962e-02,2.620942474745576248e-02,-4.606903473691975159e-04,-9.316191741250825498e-01,2.943729311857109024e-02,3.022443624239830491e-03,4.425161446502284268e-01,9.360819999486084120e-01,1.958296734415636009e-01
5.700000000000000000e+01,8.220864916187689553e-02,2.639556505665353880e-02,-4.157540313936673195e-05,-9.021629699359414722e-01,2.947094720922674091e-02,6.789579078056589417e-03,4.407973901823248886e-01,9.067643302607586442e-01,1.943484375756059646e-01
5.800000000000000000e+01,8.237170623948254777e-02,2.619743773638612966e-02,5.090812715299697193e-04,-8.727170625961558903e-01,2.942638621350396680e-02,1.041473589039404977e-02,4.352104170297460550e-01,8.774808524683290756e-01,1.895165738148721635e-01
5.900000000000000000e+01,8.292500044456807551e-02,2.555959123337624150e-02,1.128349118596156612e-03,-8.434129360997252300e-01,2.920881219266833681e-02,1.266551935803098689e-02,4.141245144611101492e-01,8.483688213651821020e-01,1.716595288582588863e-01
6.000000000000000000e+01,8.389050243912569982e-02,2.450799827440271195e-02,1.681076977688910398e-03,-8.146786575274268527e-01,2.836432898650007722e-02,1.095346112228817032e-02,3.310420269198394716e-01,8.198456773004642040e-01,1.097088018977531998e-01
6.100000000000000000e+01,8.513616402634643920e-02,2.322308169630639754e-02,1.881594955654650571e-03,-7.881806830601325586e-01,2.504294948202114360e-02,-1.677793621625836780e-09,-1.522739206708608990e-07,7.935029658520929008e-01,2.319016190791240680e-14
6.200000000000000000e+01,8.618983075931246907e-02,2.218279257343664171e-02,1.141244881505117841e-03,-7.705626865376997703e-01,1.182944447650051932e-02,-2.626622762520509219e-02,3.155684962458772391e-01,7.757762920413169283e-01,1.002733905365433276e-01
6.300000000000000000e+01,8.602797520805914588e-02,2.233355266793939434e-02,-1.374791395318784859e-03,-7.560030417173982942e-01,1.668813567356815936e-02,-2.073410114938794430e-02,3.150626225935280189e-01,7.613938423068368211e-01,9.969435910598493933e-02
6.400000000000000000e+01,8.458508894084955376e-02,2.366801472027438291e-02,-2.465499762437591696e-03,-7.380352495424430392e-01,1.896542267202822388e-02,-1.535757185165900242e-02,3.145803899538487380e-01,7.434894805613015967e-01,9.919667675669438522e-02
6.500000000000000000e+01,8.264855382687684437e-02,2.539476317565151492e-02,-2.703947904642808094e-03,-7.184748914440063361e-01,2.002417359589304599e-02,-9.939325678266381150e-03,3.141421960073098596e-01,7.239406922838139691e-01,9.878410950723373607e-02
6.600000000000000000e+01,8.071131388332725143e-02,2.705500724247317593e-02,-2.422191176343856372e-03,-6.981783526806569773e-01,2.050887932374650946e-02,-4.363715400871969081e-03,3.137453958796754816e-01,7.036517483093109870e-01,9.845521544779409218e-02
6.700000000000000000e+01,7.909569191228134344e-02,2.838404455425689449e-02,-1.812530998970886395e-03,-6.775486598968100127e-01,2.072387952984488385e-02,1.435528552121223241e-03,3.133553405591094076e-01,6.830569035180695803e-01,9.819363019913941726e-02
6.800000000000000000e+01,7.802413941326248603e-02,2.922987359495373902e-02,-9.863879998749046883e-04,-6.567754222751654991e-01,2.081171834156700373e-02,7.420294192542608615e-03,3.128367996036727772e-01,6.623671245826547871e-01,9.792192395217241829e-02
6.900000000000000000e+01,7.765792443292171554e-02,2.950828169420630781e-02,-1.434250309653770383e-05,-6.359506382502826405e-01,2.083497030308829184e-02,1.332235417731818597e-02,3.116658789804117036e-01,6.416921398926075382e-01,9.731310524145855845e-02
7.000000000000000000e+01,7.811003384578357744e-02,2.918396754261839976e-02,1.039688812773538126e-03,-6.151326403731571801e-01,2.080476584426455000e-02,1.839524485936126774e-02,3.077733584968829206e-01,6.211078536261089855e-01,9.506282523388667749e-02
7.100000000000000000e+01,7.942892054050257333e-02,2.827459248988976881e-02,2.078196339446365150e-03,-5.944128307194400662e-01,2.065357652882090014e-02,2.092651849939963782e-02,2.929186290502868717e-01,6.007211569822171748e-01,8.623924242120527273e-02
7.200000000000000000e+01,8.153767265021390209e-02,2.688197525333526142e-02,2.907278392404777194e-03,-5.740930019910587268e-01,2.005963643504907884e-02,1.727839523487631132e-02,2.341888165603797367e-01,5.808309985455298863e-01,5.514294474384379141e-02
7.300000000000000000e+01,8.409271613828003811e-02,2.526432373450679392e-02,3.123057236525564155e-03,-5.553518648647547407e-01,1.771322441833964728e-02,-1.516338028722917042e-08,-1.090464535715906025e-07,5.625380667793364875e-01,1.212105713827619565e-14
7.400000000000000000e+01,8.618936941561186615e-02,2.398212660867187970e-02,1.894228754730461475e-03,-5.428904125843456718e-01,8.367129755710538477e-03,-3.411936392024978587e-02,2.247466801825027394e-01,5.502793352796926385e-01,5.167520124737860765e-02
7.500000000000000000e+01,8.621940964201621482e-02,2.396077180139825555e-02,-1.536077308779960644e-03,-5.325617202800354555e-01,1.185794453660285290e-02,-2.563512902408231556e-02,2.242202088484209210e-01,5.401600332069180777e-01,5.093186189611085407e-02
7.600000000000000000e+01,8.422892503156986788e-02,2.511545033631345722e-02,-2.949005452285941541e-03,-5.197876053483027059e-01,1.348836878022451231e-02,-1.763240194104084488e-02,2.237343621728128396e-01,5.273472148943251225e-01,5.036796641508579919e-02
7.700000000000000000e+01,8.155206060637175403e-02,2.662266388122543417e-02,-3.176224160495179274e-03,-5.058760719524540983e-01,1.424143684197855080e-02,-9.892776021562606562e-03,2.233285319603573182e-01,5.133059632602803291e-01,4.997350020498114026e-02
7.800000000000000000e+01,7.898705758379763464e-02,2.802020631891796384e-02,-2.704978430322029122e-03,-4.914427670649780255e-01,1.458288477438962269e-02,-2.253049859105038435e-03,2.230090035337173870e-01,4.987585166842113948e-01,4.973809189076917880e-02
7.900000000000000000e+01,7.701856644448260014e-02,2.905657862730500959e-02,-1.817953306513033027e-03,-4.767755666064340536e-01,1.473293460716748951e-02,5.392790550940049395e-03,2.227517800473167997e-01,4.840572792221369824e-01,4.964743770417451296e-02
8.000000000000000000e+01,7.594826856544985294e-02,2.960100767966788310e-02,-6.782649734663433790e-04,-4.620078882456439828e-01,1.479476483894100018e-02,1.301344484032966077e-02,2.224572411381882109e-01,4.693772396111199341e-01,4.965657388142632328e-02
8.100000000000000000e+01,7.596763412321472231e-02,2.959330823470783522e-02,6.126897289576405895e-04,-4.472025334523219708e-01,1.481361080085884414e-02,2.027876523561017788e-02,2.217449437011851654e-01,4.548150939737944376e-01,4.958204837652277486e-02
8.200000000000000000e+01,7.718649026974849781e-02,2.902163332481618938e-02,1.967429511418511412e-03,-4.323979995198247717e-01,1.479745753654515203e-02,2.624557080713612808e-02,2.191263525606041151e-01,4.404439521643777611e-01,4.870518837350657632e-02
8.300000000000000000e+01,7.961650181883171695e-02,2.792352910685021866e-02,3.258671719035456486e-03,-4.176565884375520454e-01,1.469771685287091234e-02,2.874084734431735927e-02,2.087008381669332446e-01,4.263592130199645447e-01,4.438207615764981628e-02
8.400000000000000000e+01,8.309140245369740774e-02,2.641290036140885034e-02,4.238212893983313474e-03,-4.031914152498559667e-01,1.428387887044552974e-02,2.314682842720166070e-02,1.669559053132838311e-01,4.127797614255404590e-01,2.841004998521650532e-02
8.500000000000000000e+01,8.707791880305319754e-02,2.474459986172562742e-02,4.392119520195688492e-03,-3.898425088571308983e-01,1.261999434156586657e-02,-8.265815445175305892e-08,-8.149232988990574659e-08,4.004380050001136726e-01,1.347337032825509076e-14
8.600000000000000000e+01,9.028093839103296103e-02,2.344584206295373743e-02,2.663948572402520965e-03,-3.809642007416216281e-01,5.961259180317374749e-03,-3.963504285631826857e-02,1.642242528996968043e-01,3.922712210021535029e-01,2.854054186268576224e-02
8.700000000000000000e+01,9.065873238973806703e-02,2.329328544077600635e-02,-1.503268692303851711e-03,-3.735243459245191078e-01,8.592580712475487298e-03,-2.911650158762058016e-02,1.635171783250672084e-01,3.851728341453237725e-01,2.758563827209374597e-02
8.800000000000000000e+01,8.839769892345347713e-02,2.416621763996606997e-02,-3.203068685959805772e-03,-3.642473020950930951e-01,9.810656756659234465e-03,-1.931578137727567659e-02,1.628781673459143153e-01,3.757402892538165284e-01,2.690239680817837695e-02
8.900000000000000000e+01,8.526736679828092469e-02,2.534150753715975340e-02,-3.462792987974516127e-03,-3.541259593505157732e-01,1.036355806552200810e-02,-9.970578245716708171e-03,1.623911902167725352e-01,3.652907132708778093e-01,2.647031109057396484e-02
9.000000000000000000e+01,8.230745595171595763e-02,2.641879274275319919e-02,-2.884913762278190890e-03,-3.436252685482337199e-01,1.060759947464918161e-02,-8.805367158483097881e-04,1.620837155366760540e-01,3.545019590835914447e-01,2.627190618708208011e-02
9.100000000000000000e+01,8.013081165155279406e-02,2.718559334121186527e-02,-1.819081221660113611e-03,-3.329589699781867473e-01,1.071206132394774378e-02,8.086243687817433121e-03,1.619457219893952471e-01,3.437146148543649971e-01,2.629180420764526058e-02
9.200000000000000000e+01,7.910207619296710790e-02,2.753647014897612003e-02,-4.669908219620396914e-04,-3.222219086859660631e-01,1.075655145425203664e-02,1.689984390020491875e-02,1.619029178358211973e-01,3.331040011214909669e-01,2.649815952760396082e-02
9.300000000000000000e+01,7.943758972005969532e-02,2.742788356096448332e-02,1.046670243062652016e-03,-3.114543941720413489e-01,1.077606146059948040e-02,2.518187431990763156e-02,1.616657050506986326e-01,3.227749651466792491e-01,2.676992698380310787e-02
9.400000000000000000e+01,8.124657751783666282e-02,2.685772404450551334e-02,2.616497104327330375e-03,-3.006778428511308610e-01,1.077693322245152664e-02,3.184279044203391917e-02,1.601149641239216215e-01,3.128138379733226282e-01,2.665076503953999615e-02
9.500000000000000000e+01,8.451500202332966338e-02,2.586486494020604626e-02,4.092818474276102569e-03,-2.899313299721500425e-01,1.072279676941174757e-02,3.436896389034441168e-02,1.528613728912413539e-01,3.033210880212909855e-01,2.454782500109093518e-02
9.600000000000000000e+01,8.901208097705301525e-02,2.455015798487971898e-02,5.187046739583833256e-03,-2.793662763024191698e-01,1.044207516167553092e-02,2.741429918406368405e-02,1.225302678491297231e-01,2.944610662542475055e-01,1.576521033893282450e-02
9.700000000000000000e+01,9.406576747265799066e-02,2.312772988003627961e-02,5.303440118508403155e-03,-2.695982356845527117e-01,9.242558090732055226e-03,-3.181579096185471564e-07,-7.173446537773340810e-08,2.866705784362931220e-01,1.063702889758728317e-13
9.800000000000000000e+01,9.809221436735791888e-02,2.202977488636436929e-02,3.216673932684847945e-03,-2.630959926298807594e-01,4.365872213004814983e-03,-3.180577340489931099e-02,1.367573145451615735e-01,2.817025073908774324e-01,1.971417030348805721e-02
9.900000000000000000e+01,9.922810564026128544e-02,2.172522537225725359e-02,-5.519084813526876779e-04,-2.573214201833600168e-01,6.872808605372362697e-03,-2.294363577934637258e-02,1.355128940014209415e-01,2.767310169690224697e-01,1.889015486341565422e-02
1.000000000000000000e+02,9.786104462919290037e-02,2.207860242882574500e-02,-2.140272852658340122e-03,-2.498077856958150211e-01,8.013227439784628356e-03,-1.495238456429695550e-02,1.343690137264639262e-01,2.693268852477576636e-01,1.827860565398127524e-02
1.010000000000000000e+02,9.560929648171200002e-02,2.264303356306218706e-02,-2.474802145325626437e-03,-2.415144638262678445e-01,8.511686723947442870e-03,-7.360922880485797765e-03,1.335396335854006356e-01,2.608862860261164651e-01,1.788701692377551999e-02
1.020000000000000000e+02,9.341150911028127390e-02,2.317468277249788711e-02,-2.080302558010658533e-03,-2.328868640337272422e-01,8.717968558812025717e-03,4.022494335356887842e-05,1.331169046043682302e-01,2.521495548872833559e-01,1.772011190949454237e-02
1.030000000000000000e+02,9.181880428374671055e-02,2.354571787744148478e-02,-1.258601547541179531e-03,-2.241224977003766494e-01,8.800539039017422557e-03,7.352972022105801718e-03,1.331246719177425208e-01,2.435056902644148202e-01,1.777624447076445874e-02
1.040000000000000000e+02,9.115813963750940552e-02,2.369406294427891732e-02,-1.847462007399640490e-04,-2.152998884219706199e-01,8.839815676099977218e-03,1.453705651252228462e-02,1.335099709810978752e-01,2.351668205079922025e-01,1.803623836342186162e-02
1.050000000000000000e+02,9.162189709953007244e-02,2.359570755374142473e-02,1.031922863188632989e-03,-2.064420316872049022e-01,8.871921674080553155e-03,2.126999662083399467e-02,1.340133368961665405e-01,2.272650825560452725e-01,1.841198722229572468e-02
1.060000000000000000e+02,9.330556216242566481e-02,2.325186021017216706e-02,2.299711057707501827e-03,-1.975516385334203373e-01,8.904793653550494362e-03,2.665550993745275862e-02,1.336306620434844217e-01,2.199040946455524392e-01,1.856767004820559716e-02
1.070000000000000000e+02,9.619655831818040015e-02,2.268746701683514028e-02,3.492470940803405789e-03,-1.886456834953388617e-01,8.906860477163585504e-03,2.863853940463647815e-02,1.285064719057212312e-01,2.131835416024385477e-01,1.733407926088683521e-02
1.080000000000000000e+02,1.000982180451526204e-01,2.196108270378527641e-02,4.371968329256492244e-03,-1.798395583315574309e-01,8.727590199613546526e-03,2.282073490384807501e-02,1.036402964486367456e-01,2.072184694663858351e-01,1.126209698951301762e-02
1.090000000000000000e+02,1.044432158959142931e-01,2.118991678747790541e-02,4.447584723487099309e-03,-1.716510550800429691e-01,7.768227583409514220e-03,-6.294900531606757851e-07,-1.461867813651921775e-07,2.022414621186590378e-01,4.176283020741448713e-13
1.100000000000000000e+02,1.078934131745679231e-01,2.060190615291652982e-02,2.697546892285013122e-03,-1.661860212315985075e-01,3.669444887737026255e-03,1.495232387166751942e-01,1.258860320355249252e-01,1.992585315147161751e-01,3.820449197797304297e-02
1.110000000000000000e+02,1.162746891541248939e-01,1.922072627550732923e-02,1.340270745699389220e-02,-1.611162733047656337e-01,6.161435544388572244e-03,1.207226695363855379e-01,1.646600349498658356e-01,2.001631560382871600e-01,4.168689004968239437e-02
1.120000000000000000e+02,1.317721469904090947e-01,1.676169153701977457e-02,1.762928706716076002e-02,-1.535269780986032451e-01,8.702465887260101701e-03,8.246757974707723260e-02,1.976068506716836537e-01,2.039654644903113601e-01,4.584936914172162842e-02
1.130000000000000000e+02,1.489674203839440880e-01,1.418522872358169568e-02,1.718239594922386579e-02,-1.434988154611482325e-01,1.106168644275294828e-02,3.790822144340288968e-02,2.185771396428410895e-01,2.083315116012299517e-01,4.921299922744812316e-02
1.140000000000000000e+02,1.639605805571238417e-01,1.210520933151929338e-02,1.340479469351961266e-02,-1.313964167603556832e-01,1.291374439930059216e-02,-9.192865000896898592e-03,2.242843548521469554e-01,2.112843574953810200e-01,5.038798059836849252e-02
1.150000000000000000e+02,1.740377877061189127e-01,1.083497606145271408e-02,7.406996205326424158e-03,-1.178782669794653098e-01,1.398934980624016826e-02,-5.448715865345032244e-02,2.137661195192384345e-01,2.110743934795538956e-01,4.866480431243960791e-02
1.160000000000000000e+02,1.775223324145051018e-01,1.043864232735400299e-02,2.047645092549179051e-04,-1.038113187460561193e-01,1.412744460714522067e-02,-9.339849781737356860e-02,1.881519734229995522e-01,2.063966091750345233e-01,4.412444449751106584e-02
1.170000000000000000e+02,1.737206828591939811e-01,1.079977114571717238e-02,-7.225694029188827090e-03,-9.015350571923820555e-02,1.329168350818178690e-02,-1.213792939010417959e-01,1.505369445792347216e-01,1.966012329768517808e-01,3.739430467116706958e-02
1.180000000000000000e+02,1.628999004065107281e-01,1.170232665023896758e-02,-1.393441176682601139e-02,-7.782715519268940119e-02,1.157376784223188709e-02,-1.337904238885050390e-01,1.059219852200232043e-01,1.818199879557258758e-01,2.911934447721667776e-02
1.190000000000000000e+02,1.462768201507121668e-01,1.290553353598210794e-02,-1.898013435116012448e-02,-6.759123337735886694e-02,9.192925741735118866e-03,-1.250214778342333966e-01,6.116964570883384050e-02,1.630238973966881000e-01,1.937209547599997098e-02
1.200000000000000000e+02,1.260540027656255613e-01,1.419051375207875526e-02,-2.135045716898861454e-02,-5.991483180557979904e-02,6.494106848342504242e-03,-8.612398940561576122e-02,2.435925520469855651e-02,1.420520496478586414e-01,8.010714865266247917e-03
1.210000000000000000e+02,1.056160784973384364e-01,1.536106034825208792e-02,-1.972713661644102598e-02,-5.486467030125898037e-02,3.924448480336841134e-03,3.972871970155768869e-04,-4.529449182498280969e-08,1.216774895960752167e-01,1.578371189640847912e-07
1.220000000000000000e+02,9.013109264872613824e-02,1.618918128451263955e-02,-1.193384864546997992e-02,-5.210377696792802688e-02,1.853776215614045186e-03,-1.890994383583816107e-01,2.769526578517245707e-01,1.060488578759347933e-01,1.124613722785897801e-01
1.230000000000000000e+02,7.270300255336666073e-02,1.704572968597979632e-02,-2.211921157522617198e-02,-4.532540253697354277e-02,1.061762828498442196e-02,-2.752879354077798491e-01,1.166272928605339709e-01,9.073405726103478397e-02,8.938537282105474269e-02
1.240000000000000000e+02,4.358926232967930137e-02,1.820954615728847051e-02,-3.507945264012311132e-02,-3.555053617075285693e-02,9.117843153345605786e-03,-2.930425247612229445e-01,-6.441945961996700665e-02,6.934807167490439350e-02,9.002378809616053135e-02
1.250000000000000000e+02,3.517631242208605399e-03,1.950421735906487583e-02,-4.433741356538038747e-02,-3.040933961196933683e-02,2.040972753259629423e-03,-2.225860246874063753e-01,-2.219080853554645238e-01,5.733661981167900712e-02,9.878773673227081442e-02
1.260000000000000000e+02,-4.083653943933951425e-02,2.088636563264057930e-02,-4.440815595925633880e-02,-3.335970791581620298e-02,-6.841655286628427028e-03,-8.403675974651131364e-02,-3.132270590836171431e-01,7.235762501431577953e-02,1.051733675308646337e-01
1.270000000000000000e+02,-7.933603371328810938e-02,2.234974823926776100e-02,-3.354808572296069658e-02,-4.436410904717067588e-02,-1.424970739229343766e-02,8.072330467617956640e-02,-3.129465255324855866e-01,1.004510820235650498e-01,1.044517797606979714e-01
1.280000000000000000e+02,-1.022663869448741103e-01,2.352100753679243691e-02,-1.399551251755196991e-02,-6.057461258086421080e-02,-1.773915601864756164e-02,2.226484865861696194e-01,-2.216348990163789223e-01,1.232537521153381777e-01,9.869437704111222454e-02
1.290000000000000000e+02,-1.037909975011080954e-01,2.359429199843381120e-02,9.032363745347445072e-03,-7.743512569341040597e-02,-1.617551613505685895e-02,3.005072683699233083e-01,-6.616275921176062447e-02,1.329236298985263520e-01,9.468212904966652466e-02
1.300000000000000000e+02,-8.395039041344957986e-02,2.189673853015994265e-02,2.912648540565946492e-02,-9.012255152779992395e-02,-9.968084719852736766e-03,2.939191609001192140e-01,1.075653087800680641e-01,1.288290509465082057e-01,9.795876879718154462e-02
1.310000000000000000e+02,-4.865974664807068417e-02,1.858937431106594956e-02,4.079574236297594386e-02,-9.500908538400112957e-02,-9.249188886984438789e-04,2.111952648772545960e-01,2.434169487510380037e-01,1.157808712894005804e-01,1.038552508458392004e-01
1.320000000000000000e+02,-7.736718120564934839e-03,1.474481596070864424e-02,4.136364084371298849e-02,-9.084841844333885197e-02,8.125428343356749794e-03,9.065715615501007685e-02,2.671767289215657981e-01,1.015267201689237370e-01,7.960212443934173987e-02
1.330000000000000000e+02,2.854227467526546450e-02,1.161706164554779375e-02,3.222247854813744400e-02,-7.985109546114130263e-02,1.323627255278692245e-02,-6.180428260638868958e-03,-6.154569577372566999e-05,9.240834402875043596e-02,3.820148135757186000e-05
1.340000000000000000e+02,5.356535004444541032e-02,9.736222931110708606e-03,1.905755946022840222e-02,-7.054044539774173561e-02,6.250207720448549588e-03,8.367552317295448572e-02,1.185341227106347650e-01,9.133592320871855574e-02,2.105193142504746193e-02
1.350000000000000000e+02,7.208606454020281828e-02,8.488452707841785683e-03,1.814374462117457343e-02,-6.380041912506609347e-02,7.121894151473528306e-03,5.690451884717815517e-02,1.425894965615528975e-01,9.858430329410887427e-02,2.356988879490596114e-02
1.360000000000000000e+02,8.875871676697739965e-02,7.485327296032868311e-03,1.548277413588147224e-02,-5.597167432145092741e-02,8.379810376839829864e-03,2.666301428998502782e-02,1.576053706652841557e-01,1.066625790523102468e-01,2.555036919356955954e-02
1.370000000000000000e+02,1.020609828712124995e-01,6.795874247224882418e-03,1.148899246569915801e-02,-4.696116942867305244e-02,9.502200240520626562e-03,-5.299763207023296813e-03,1.622866341864127593e-01,1.135353175131791625e-01,2.636503912560507479e-02
1.380000000000000000e+02,1.108682727336150337e-01,6.421054914184686109e-03,6.551367481841861330e-03,-3.706852064429431992e-02,1.019704536155721653e-02,-3.658891722648215106e-02,1.562718456223163854e-01,1.177029278220830255e-01,2.575963859801144729e-02
1.390000000000000000e+02,1.144626615489986177e-01,6.301536112179925882e-03,1.094281499107237427e-03,-2.680592829789561413e-02,1.031369338287399517e-02,-6.465347945233658467e-02,1.401382173653624996e-01,1.181843380544176092e-01,2.381879237163529381e-02
1.400000000000000000e+02,1.125691188206967425e-01,6.338136965369488632e-03,-4.424117283090503276e-03,-1.678016843858475340e-02,9.801284356658980512e-03,-8.699693236685761277e-02,1.153982433306422473e-01,1.144953734168408649e-01,2.088522080504171333e-02
1.410000000000000000e+02,1.053809787810022491e-01,6.421232793549891404e-03,-9.529488528423222735e-03,-7.603901787536167939e-03,8.688996534904664878e-03,-1.012059869249357646e-01,8.451199451417649999e-02,1.066326031484856746e-01,1.738492900621446333e-02
1.420000000000000000e+02,9.356933586596823116e-02,6.460788927649862602e-03,-1.374421812150973012e-02,1.793629974539910068e-04,7.077147671870872951e-03,-1.047169768797786560e-01,5.099922342595934049e-02,9.505779363099045587e-02,1.356656603689101841e-02
1.430000000000000000e+02,7.829136371948482165e-02,6.408461724305772322e-03,-1.657687370616274872e-02,6.166262609280828526e-03,5.136934134298703353e-03,-9.407833757674410879e-02,1.983991995482491458e-02,8.068339137310333309e-02,9.244356025017684553e-03
1.440000000000000000e+02,6.123809599632789452e-02,6.266019591255937715e-03,-1.745777052122109499e-02,1.017230902894374761e-02,3.124395317292762240e-03,-6.319788284840704984e-02,-1.427723047786562350e-03,6.486431123063084170e-02,3.996010789622163155e-03
1.450000000000000000e+02,4.480796248924105718e-02,6.079089784815203470e-03,-1.556195877483562348e-02,1.234213696852713357e-02,1.425638210215890390e-03,4.815645778843689645e-04,-6.506291783260502314e-10,4.940894843259743818e-02,2.319044426733738009e-07
1.460000000000000000e+02,3.258318658534331558e-02,5.921822821972099957e-03,-9.400908334500116328e-03,1.334508980005687066e-02,6.734235540371288171e-04,1.029667841778652421e-01,6.662092631475405313e-02,3.692768652594573264e-02,1.504050646696697066e-02
1.470000000000000000e+02,2.957316842263669684e-02,5.881212059620672360e-03,2.400916045501239396e-03,1.513567380377953998e-02,2.661531866982825342e-03,7.156253542964532977e-02,9.146581600697070713e-02,3.392783101046679961e-02,1.348719197494026127e-02
1.480000000000000000e+02,3.451125768092164897e-02,5.965743473852156212e-03,7.087761895617800123e-03,1.881599696955078838e-02,4.474580293002921975e-03,3.165995513233514635e-02,1.088027884742894108e-01,4.063147771568773742e-02,1.284039953876244151e-02
1.490000000000000000e+02,4.143641091702150725e-02,6.113446794750450157e-03,6.790389223678398693e-03,2.411450087414352544e-02,5.940841788272829480e-03,-1.131319203152932919e-02,1.110796739680664502e-01,4.916566404278405883e-02,1.246668228279419928e-02
1.500000000000000000e+02,4.629619133143406118e-02,6.243965129026242573e-03,3.228299670785595051e-03,3.048954055383761713e-02,6.713545726905580449e-03,-5.107063915644316499e-02,9.594585480898304430e-02,5.627992653251247257e-02,1.181381723887408100e-02
1.510000000000000000e+02,4.666032013052469340e-02,6.253375139268893546e-03,-2.060884056210433250e-03,3.710905336835230300e-02,6.546203856468708025e-03,-8.138428005540153387e-02,6.520225657158726373e-02,6.033632442595655149e-02,1.087473530216312260e-02
1.520000000000000000e+02,4.157478225398848065e-02,6.046335079997255252e-03,-7.654433585155411522e-03,4.300316446948008325e-02,5.385733359202224575e-03,-9.742985586643387874e-02,2.382168787935070794e-02,6.084315342814911737e-02,1.006004962757528487e-02
1.530000000000000000e+02,3.141002634515115827e-02,5.583927449598365296e-03,-1.230978139190924345e-02,4.726294724739862896e-02,3.381980669730855985e-03,-9.689624934316067029e-02,-2.118320762774170141e-02,5.843393444260690239e-02,9.837611422171977510e-03
1.540000000000000000e+02,1.761025289796220791e-02,4.914325379176877166e-03,-1.509140058009354746e-02,4.922350366392454213e-02,8.524029759493526254e-04,-8.070286882387261995e-02,-6.180315662495647344e-02,5.464157644429062932e-02,1.033258320521209320e-02
1.550000000000000000e+02,2.313792360485728353e-03,4.162239582158382134e-03,-1.550421809197164401e-02,4.860158407935961933e-02,-1.771315166874783608e-03,-5.333065813623012047e-02,-8.881521966684123581e-02,5.126704774524871999e-02,1.073230234171271107e-02
1.560000000000000000e+02,-1.214341378227169928e-02,3.477694821939028916e-03,-1.360057934488239501e-02,4.559993041234521038e-02,-3.960835899956029194e-03,-2.277797993310916660e-02,-8.582402780158612798e-02,4.939204888153107820e-02,7.884600117920552084e-03
1.570000000000000000e+02,-2.380578027645391045e-02,2.969492493342488614e-03,-1.004165544485540254e-02,4.111704749581888280e-02,-4.889875102640604473e-03,3.256364815807458461e-04,4.858973818645942328e-06,4.889673176813420091e-02,1.060627277628577152e-07
1.580000000000000000e+02,-3.168796787467821618e-02,2.659345837110083967e-03,-6.064946330606470898e-03,3.767706119835835532e-02,-2.309642430854260027e-03,-5.344786085184722452e-02,-6.117736439090450118e-02,4.972804431107635814e-02,6.599343743455932804e-03
1.590000000000000000e+02,-3.873360173173339555e-02,2.403644221514666772e-03,-7.884595070144460871e-03,3.484297580639030001e-02,-3.242946606423444036e-03,-3.906205914105723154e-02,-7.528690193784130791e-02,5.284681555035384420e-02,7.193962067737586299e-03
1.600000000000000000e+02,-4.659851872187999178e-02,2.143718767206833405e-03,-7.856193178022054593e-03,3.107341200667332673e-02,-4.180118853527771058e-03,-2.181193089149302197e-02,-8.532485862980604407e-02,5.675180680685650014e-02,7.756091829411653621e-03
1.610000000000000000e+02,-5.370734072552378613e-02,1.938218366689340149e-03,-6.481487253520845995e-03,2.644612749712219393e-02,-4.975898402854728175e-03,-3.029326235298467496e-03,-8.976913100165391513e-02,6.045165043050194226e-02,8.067673698231969670e-03
1.620000000000000000e+02,-5.893544209828520397e-02,1.812478231894703272e-03,-4.169610257643372592e-03,2.117115773128664877e-02,-5.508127628560764884e-03,1.578009803960179688e-02,-8.795703756597751666e-02,6.302867959919196406e-02,7.985451951522223174e-03
1.630000000000000000e+02,-6.154377604016048747e-02,1.763188762087428488e-03,-1.287199080038005893e-03,1.555757664061605851e-02,-5.695793688856707997e-03,3.300414966183998905e-02,-7.996565709156978896e-02,6.377211257311848902e-02,7.483780208987657681e-03
1.640000000000000000e+02,-6.115035692788055310e-02,1.766765066499080116e-03,1.816499301620881765e-03,9.969926903789878489e-03,-5.503339240815563992e-03,4.703439344140548928e-02,-6.655205590558485595e-02,6.225330084571093631e-02,6.641410311661021144e-03
1.650000000000000000e+02,-5.771672876243242462e-02,1.790648533187901752e-03,4.803081271737540299e-03,4.782803115949051977e-03,-4.940599195214191545e-03,5.631164022212549469e-02,-4.912989904448710615e-02,5.835050571299447986e-02,5.584747804627597338e-03
1.660000000000000000e+02,-5.153745395850549416e-02,1.805078163406263888e-03,7.344596999719125302e-03,3.359380611849102551e-04,-4.061945356365438860e-03,5.922370028335237346e-02,-2.981304743083370429e-02,5.224866340154946109e-02,4.396264472365492629e-03
1.670000000000000000e+02,-4.323406494039316178e-02,1.792300848564511336e-03,9.115265585011673652e-03,-3.110969349000112984e-03,-2.967417170268356677e-03,5.370714640456585032e-02,-1.162916357059374031e-02,4.442936501054249587e-02,3.019695020273094593e-03
1.680000000000000000e+02,-3.377241956620614938e-02,1.750875791324824288e-03,9.755111150610827966e-03,-5.428442165901279162e-03,-1.810770736122169688e-03,3.625023291407142301e-02,8.593177244797718141e-04,3.565881318777469611e-02,1.314817813276032265e-03
1.690000000000000000e+02,-2.455121445157261093e-02,1.694375272154640321e-03,8.769445034824439184e-03,-6.685354809916494237e-03,-8.251203668867698130e-04,-3.232702900490218691e-04,4.714404981170000892e-10,2.697982574782737189e-02,1.045036804286009720e-07
1.700000000000000000e+02,-1.766414229922953077e-02,1.646252450762370747e-03,5.293497818653018945e-03,-7.265836469987609937e-03,-3.897590982614084431e-04,-5.392716560537481885e-02,-3.527489777333399357e-02,1.989214621951173115e-02,4.152457603148685533e-03
1.710000000000000000e+02,-1.579649336435885731e-02,1.632446856044487971e-03,-1.033068718165219401e-03,-8.237276785169929047e-03,-1.424923750541368670e-03,-3.729509572328859601e-02,-4.803168596531629669e-02,1.797621909231334608e-02,3.697967021680021848e-03
1.720000000000000000e+02,-1.819857829653226400e-02,1.654802758313704937e-03,-3.561483630506781170e-03,-1.018911630439330376e-02,-2.362628409389646612e-03,-1.629063115124538760e-02,-5.691021498188444938e-02,2.135441157933446951e-02,3.504157232590232162e-03
1.730000000000000000e+02,-2.169519532588633920e-02,1.695058878944047040e-03,-3.442121798593503635e-03,-1.297613437280811625e-02,-3.117875607172761708e-03,6.243873058141416639e-03,-5.791365303489873217e-02,2.575857408457959269e-02,3.392977158612819639e-03
1.740000000000000000e+02,-2.413761443193345596e-02,1.730240510398549673e-03,-1.596397707686875080e-03,-1.631431108711732178e-02,-3.509925723185790877e-03,2.701699288725540812e-02,-4.981143008344895290e-02,2.943880047079253798e-02,3.211096471628332831e-03
1.750000000000000000e+02,-2.424262442927964042e-02,1.731346585664446120e-03,1.157808047660028672e-03,-1.976815199144679736e-02,-3.410116549111129325e-03,4.277140478776528948e-02,-3.356774801382051560e-02,3.153492742546726985e-02,2.956186774238222115e-03
1.760000000000000000e+02,-2.150955501730719352e-02,1.672246055563119272e-03,4.068093892067691474e-03,-2.283070528244361685e-02,-2.791588981554544470e-03,5.099550819962220954e-02,-1.181472039719539367e-02,3.179686815652330023e-02,2.740129474601641409e-03
1.770000000000000000e+02,-1.613674245495104465e-02,1.542744677752202857e-03,6.480457682717734140e-03,-2.502814891511533427e-02,-1.734242276910529434e-03,5.050933716188177325e-02,1.175212503437549592e-02,3.056446767682794580e-02,2.689305583356246896e-03
1.780000000000000000e+02,-8.887088205967523871e-03,1.356766718415984389e-03,7.905371587445109496e-03,-2.601591741786260514e-02,-4.058096481312820189e-04,4.184319693374931315e-02,3.293188311634525495e-02,2.864103163658732534e-02,2.835362055225153569e-03
1.790000000000000000e+02,-8.857061914163781840e-04,1.149117741966736378e-03,8.087653262856819847e-03,-2.565048054869188340e-02,9.667068558079357048e-04,2.741330583939776896e-02,4.691462185157768000e-02,2.695174867919522196e-02,2.952471080520889350e-03
1.800000000000000000e+02,6.644577071092164743e-03,9.611294612017689610e-04,7.062668735494128519e-03,-2.404308116781218169e-02,2.106888412727042550e-03,1.150612308764280972e-02,4.515779403173446338e-02,2.602814236144962087e-02,2.171617230320539802e-03
1.810000000000000000e+02,1.269117182393312247e-02,8.222985950287614587e-04,5.189186167914070814e-03,-2.166827675521159832e-02,2.583674804863329844e-03,-1.601757880308478550e-04,-2.559318173719075029e-06,2.578486500579322063e-02,2.566283318081742948e-08
1.820000000000000000e+02,1.676704169399270000e-02,7.378234749374704008e-04,3.134795718840223573e-03,-1.985068296510199282e-02,1.220351496372438539e-03,2.824947644657242740e-02,3.227235351347119280e-02,2.621152202377432378e-02,1.839537720803906392e-03
1.830000000000000000e+02,2.043703724998616536e-02,6.676831267811114039e-04,4.124410316284107640e-03,-1.835425952435125463e-02,1.711651591482944452e-03,2.065733190637175642e-02,3.970449971438061443e-02,2.783770189203925438e-02,2.003172659059254766e-03
1.840000000000000000e+02,2.456232566031267897e-02,5.958941715469465942e-04,4.127186662105907129e-03,-1.636529827955254812e-02,2.205155643602939915e-03,1.155368367219150420e-02,4.500317905165293619e-02,2.988950151210358758e-02,2.158773731152197495e-03
1.850000000000000000e+02,2.830206297003816721e-02,5.389776068260101766e-04,3.412469362484054931e-03,-1.392441748626194707e-02,2.624654001217650249e-03,1.638968992653562842e-03,4.735655847786847394e-02,3.183897648054006407e-02,2.245329850226656342e-03
1.860000000000000000e+02,3.105708558529349933e-02,5.041023490267100733e-04,2.198744148471046961e-03,-1.114189812862059065e-02,2.905592406880052464e-03,-8.293367391935283980e-03,4.640976254516687022e-02,3.319963134139373301e-02,2.222646002196389334e-03
1.870000000000000000e+02,3.243389493818046171e-02,4.904159496805545870e-04,6.809684901880626697e-04,-8.180449731994863388e-03,3.004994236669100965e-03,-1.739227431190549025e-02,4.220016589256379153e-02,3.359481381001191980e-02,2.083345207100471656e-03
1.880000000000000000e+02,3.222865374031797653e-02,4.913902891937511636e-04,-9.556373494771812013e-04,-5.232277392674664074e-03,2.903873276807134030e-03,-2.480764006004607808e-02,3.512530193170524534e-02,3.279710407635086367e-02,1.849205841142259176e-03
1.890000000000000000e+02,3.041952881499298059e-02,4.979780037064919767e-04,-2.531832637607552179e-03,-2.495085900232772626e-03,2.607244754060979337e-03,-2.971470769934555015e-02,2.593045812913640988e-02,3.074132513051994892e-02,1.555352512444442429e-03
1.900000000000000000e+02,2.716092385626470845e-02,5.018990178977003440e-04,-3.873999386141519733e-03,-1.483205127489773539e-04,2.143693619904951057e-03,-3.126052109153404368e-02,1.573179312162095722e-02,2.752440698551604156e-02,1.224709493735725305e-03
1.910000000000000000e+02,2.278024446718815085e-02,4.982143652591760653e-04,-4.809710729372990851e-03,1.670745577110369215e-03,1.565983708591488829e-03,-2.835407243901585592e-02,6.129334731190613436e-03,2.340010189289483747e-02,8.415221681239379867e-04
1.920000000000000000e+02,1.778707976349997583e-02,4.865330594475863785e-04,-5.148528635758185118e-03,2.893584724657222943e-03,9.553210844908800823e-04,-1.914009570913161734e-02,-4.643813551783606110e-04,1.877257944389929337e-02,3.665589137977558979e-04
1.930000000000000000e+02,1.291992664510306296e-02,4.706556411876030113e-04,-4.628948654415689090e-03,3.556485064025076762e-03,4.349267622060721053e-04,1.712832628015194443e-04,-2.464362462688722618e-10,1.419193201053891434e-02,2.933795611599511073e-08
1.940000000000000000e+02,9.284551363012266342e-03,4.571478294899520190e-04,-2.794120132415553980e-03,3.862461118389705784e-03,2.054447091107882025e-04,2.846500627410779652e-02,1.853662748774972599e-02,1.044891376576360074e-02,1.153863140804595178e-03
1.950000000000000000e+02,8.298715240105229013e-03,4.532746475824468517e-04,5.453023601962466403e-04,4.373386690796367098e-03,7.490819041932792431e-04,1.969305559866060124e-02,2.528421417166500790e-02,9.437114074385029305e-03,1.027107925090563591e-03
1.960000000000000000e+02,9.566984495081955198e-03,4.595346763570398686e-04,1.880465541756267886e-03,5.400139473861058012e-03,1.243228025478013013e-03,8.608103983967975437e-03,2.998241091467505892e-02,1.122415419361887275e-02,9.730444184552313521e-04
1.970000000000000000e+02,1.141357191377337377e-02,4.707929550730499853e-04,1.817964987625526104e-03,6.867393565695228790e-03,1.641908002336138961e-03,-3.289045687323244749e-03,3.051669213550633336e-02,1.355187156107756120e-02,9.420863204265738028e-04
1.980000000000000000e+02,1.270400745076455395e-02,4.806252812584489720e-04,8.438238415876176844e-04,8.625684697145339502e-03,1.849024260523871466e-03,-1.425578130216854228e-02,2.623629302602014865e-02,1.549697299011232321e-02,8.915703722824515603e-04
1.990000000000000000e+02,1.276057367161537344e-02,4.809454193028562001e-04,-6.100376448423401295e-04,1.044507848235804240e-02,1.796293572915349515e-03,-2.256698449919399690e-02,1.765282269276557611e-02,1.660608412467889927e-02,8.208909384090814620e-04
2.000000000000000000e+02,1.131897584020990360e-02,4.644804388045940314e-04,-2.145890099602614908e-03,1.205771582924577111e-02,1.469456697387833740e-03,-2.689344406066948232e-02,6.161385817959394787e-03,1.674776446195736651e-02,7.612200086421098749e-04
2.010000000000000000e+02,8.484531430375474859e-03,4.284114079301076230e-04,-3.417897483280623455e-03,1.321328107174602265e-02,9.108520564106184448e-04,-2.661315742256729205e-02,-6.280461760942290285e-03,1.610196513731535634e-02,7.477043479290069712e-04
2.020000000000000000e+02,4.661159364300638056e-03,3.766478686998213604e-04,-4.167351976895679495e-03,1.372993728809431338e-02,2.093368061022842506e-04,-2.201246405122761485e-02,-1.745025791782497948e-02,1.509271654040887645e-02,7.890600750052014422e-04
2.030000000000000000e+02,4.441032002889155525e-04,3.189104646707713103e-04,-4.259872678274985273e-03,1.353228777324658703e-02,-5.149389536531577940e-04,-1.437951840270815240e-02,-2.480933001708671495e-02,1.420680897584132227e-02,8.222734053905421999e-04
2.040000000000000000e+02,-3.520555422294868644e-03,2.667114128783177316e-04,-3.715323339098427699e-03,1.267964342865715750e-02,-1.115922196065418119e-03,-5.997312387183349920e-03,-2.385619312071580664e-02,1.372179699597756569e-02,6.050857060823510054e-04
2.050000000000000000e+02,-6.699612930298535877e-03,2.282286073493834568e-04,-2.725409264093558905e-03,1.142304013202510155e-02,-1.366279379627167133e-03,8.354198391035580994e-05,1.363791255363208268e-06,1.359107510724936671e-02,6.981123002266353392e-09
2.060000000000000000e+02,-8.840655156550553118e-03,2.048410598811281180e-04,-1.646470045021831237e-03,1.046187401460093452e-02,-6.453366019962743791e-04,-1.489208879920976732e-02,-1.700828955642644247e-02,1.381221467735242216e-02,5.110562224387939136e-04
2.070000000000000000e+02,-1.077081405471750492e-02,1.854032485755880376e-04,-2.170550514375091822e-03,9.671687938753361496e-03,-9.031115229319174476e-04,-1.088964682295705602e-02,-2.092365140265868215e-02,1.466673983231502575e-02,5.563835959487192220e-04
2.080000000000000000e+02,-1.294284532314704007e-02,1.654883506506277409e-04,-2.173453864388753386e-03,8.622763301213505829e-03,-1.162600614909964705e-03,-6.091850068699260039e-03,-2.371594381659495460e-02,1.574713371672064460e-02,5.995566283713995139e-04
2.090000000000000000e+02,-1.491274388345634368e-02,1.496932863414024710e-04,-1.797657861438637468e-03,7.336092889896952789e-03,-1.383394997252299433e-03,-8.666793128475815816e-04,-2.495666549496775022e-02,1.677426459216474139e-02,6.235862856590318861e-04
2.100000000000000000e+02,-1.636428938957993143e-02,1.400132904864841263e-04,-1.158536837010746461e-03,5.869567874465715998e-03,-1.531334510427259784e-03,4.368075156742780123e-03,-2.445837334181916178e-02,1.749138619337894593e-02,6.172921071027635863e-04
2.110000000000000000e+02,-1.708984370845195722e-02,1.362140497361338115e-04,-3.589471546618620704e-04,4.308814767079039397e-03,-1.583688346978209599e-03,9.163954972363462514e-03,-2.224045820010328578e-02,1.769983358068242738e-02,5.786160516860466146e-04
2.120000000000000000e+02,-1.698181698196361139e-02,1.364839276422202959e-04,5.034348347950093555e-04,2.755069045238998492e-03,-1.530401965603340802e-03,1.307284827299803019e-02,-1.851221253819548135e-02,1.727966197946748106e-02,5.136013750281495172e-04
2.130000000000000000e+02,-1.602858302750461220e-02,1.383108944393985186e-04,1.334101771707471009e-03,1.312502993293544534e-03,-1.374088053554023935e-03,1.565991072439300996e-02,-1.366630500657796919e-02,1.619645681612886037e-02,4.320006964287772611e-04
2.140000000000000000e+02,-1.431142318042936262e-02,1.393955742883892259e-04,2.041512696268937138e-03,7.568913803572653923e-05,-1.129792912439558710e-03,1.647539572007116621e-02,-8.290995830870302036e-03,1.450124820610641796e-02,3.401792760004479976e-04
2.150000000000000000e+02,-1.200282413624871071e-02,1.383664559530627233e-04,2.534752588083623824e-03,-8.830119717307408555e-04,-8.253168716582236653e-04,1.494410060377522782e-02,-3.229720220648864357e-03,1.232772328069979724e-02,2.337572355594233042e-04
2.160000000000000000e+02,-9.371329487878285805e-03,1.351154052938195250e-04,2.713414297655916338e-03,-1.527470642315171493e-03,-5.034588797523439213e-04,1.008806054418902136e-02,2.456337102799633558e-04,9.888848623605509675e-03,1.018293014628492078e-04
2.170000000000000000e+02,-6.806167540870738941e-03,1.306989662967096143e-04,2.439637471122768977e-03,-1.876804629515287700e-03,-2.291767038382585523e-04,-9.030670463116806921e-05,1.296918474397319602e-10,7.474473050566973927e-03,8.155300901357854230e-09
2.180000000000000000e+02,-4.890174437681743883e-03,1.269423312825326887e-04,1.472608406643376557e-03,-2.038033024486777048e-03,-1.082554011250495303e-04,-1.500486516045729940e-02,-9.762580276394346515e-03,5.501253834037801715e-03,3.204539521365492400e-04
2.190000000000000000e+02,-4.370713876017014166e-03,1.258655086471974834e-04,-2.876089482128459844e-04,-2.307158013352714025e-03,-3.945406732953127596e-04,-1.038198436320527177e-02,-1.332100227261316834e-02,4.967931285840088661e-03,2.852347008648039510e-04
2.200000000000000000e+02,-5.039441833203156182e-03,1.276064934345715475e-04,-9.914422689795267338e-04,-2.848023223900387254e-03,-6.549418790152164395e-04,-4.539309257140169453e-03,-1.579901448926229746e-02,5.910617592848303389e-03,2.702141873638784389e-04
2.210000000000000000e+02,-6.013071262404892127e-03,1.307367450939139254e-04,-9.585559519152607412e-04,-3.621064493721119770e-03,-8.651116511127822937e-04,1.732097740763635695e-03,-1.608155142133978546e-02,7.138170203407057796e-03,2.616164587007541891e-04
2.220000000000000000e+02,-6.693581590019589272e-03,1.334705395411315068e-04,-4.450882567299172237e-04,-4.547546936756518242e-03,-9.743273899032230817e-04,7.513224769386470103e-03,-1.382539865101872940e-02,8.163911406193276321e-03,2.475901942949129014e-04
2.230000000000000000e+02,-6.723683735063411444e-03,1.335609555039403353e-04,3.212853306037343685e-04,-5.506268971320729504e-03,-9.465557965310022548e-04,1.189417730333248123e-02,-9.300374328550619143e-03,8.748940028490789778e-03,2.279684163742729203e-04
2.240000000000000000e+02,-5.964028042306943229e-03,1.289874223679621419e-04,1.130868320903761397e-03,-6.356012250509439875e-03,-7.742670535670038382e-04,1.417391775565777709e-02,-3.242308816772628000e-03,8.824030405809004524e-03,2.114125110074723272e-04
2.250000000000000000e+02,-4.470155147256291324e-03,1.189673360873451163e-04,1.801306835813817593e-03,-6.964805515143948460e-03,-4.797875459297525958e-04,1.402453824579879930e-02,3.316338813988239931e-03,8.484094444155845099e-03,2.076857761370381984e-04
2.260000000000000000e+02,-2.455070802513991193e-03,1.045879981080581920e-04,2.196192833131275363e-03,-7.236790533031508578e-03,-1.099818418146711015e-04,1.159742643930349211e-02,9.203575536952989314e-03,7.952660402626628502e-03,2.192061026794551906e-04
2.270000000000000000e+02,-2.326670143045271675e-04,8.855119767099934680e-05,2.244704652397590955e-03,-7.132247525761256993e-03,2.717896795802861786e-04,7.572620134647203502e-03,1.308113967533633751e-02,7.486220583799522640e-03,2.284607909093226989e-04
2.280000000000000000e+02,1.856414027587997449e-03,7.405553933287517575e-05,1.957400990719179203e-03,-6.682479699551605729e-03,5.885207936898653866e-04,3.155237369192553671e-03,1.257674686916191928e-02,7.230841414574410396e-03,1.681300846669232980e-04
2.290000000000000000e+02,3.531186053105388970e-03,6.337168094539043380e-05,1.435521660893809446e-03,-6.019857752040539203e-03,7.203916765146608277e-04,-4.396449081850488600e-05,-7.200495426641130309e-07,7.161819941389294467e-03,1.933394924274291286e-09
2.300000000000000000e+02,4.658961332808339573e-03,5.687990123456278295e-05,8.672282238741473546e-04,-5.513068290004794793e-03,3.402635775107187626e-04,7.847757052619907039e-03,8.962962079131832696e-03,7.278113910106683709e-03,1.419219799889007236e-04
2.310000000000000000e+02,5.675813153499742469e-03,5.148382670602336206e-05,1.143570856379430697e-03,-5.096527951323039443e-03,4.760064274559938960e-04,5.738552962619612556e-03,1.102604834620522604e-02,7.728288239902145716e-03,1.545047322376453245e-04
2.320000000000000000e+02,6.820252657081225973e-03,4.595460821747283334e-05,1.145199715115534454e-03,-4.543711995620604814e-03,6.126968779894285868e-04,3.210330350897103863e-03,1.249742785294382340e-02,8.297599453057807536e-03,1.664919239014271809e-04
2.330000000000000000e+02,7.858245145642121440e-03,4.156903789768420543e-05,9.472318636607957509e-04,-3.865650101709362275e-03,7.290218502031872022e-04,4.569000564613088741e-04,1.315125308722684024e-02,8.838875297478366103e-03,1.731642154258878328e-04
2.340000000000000000e+02,8.623122838657586511e-03,3.888130776460177002e-05,6.104806522494602219e-04,-3.092828255955313958e-03,8.069681202489937350e-04,-2.301617112021955239e-03,1.288871773787572325e-02,9.216790658432916575e-03,1.714164862569845745e-04
2.350000000000000000e+02,9.005454670517337376e-03,3.782641600706076974e-05,1.891522925458659441e-04,-2.270359738192358808e-03,8.345526188205632748e-04,-4.828911072772475513e-03,1.172000407887538106e-02,9.326651846437227639e-03,1.606768777576001968e-04
2.360000000000000000e+02,8.948534805130189257e-03,3.790133840122838024e-05,-2.652788608924440601e-04,-1.451585988063745000e-03,8.064725101678722752e-04,-6.888834387267283275e-03,9.755376183337577389e-03,9.105250371874177781e-03,1.426234036936262228e-04
2.370000000000000000e+02,8.446227693555534780e-03,3.840854013339013126e-05,-7.030086102656360686e-04,-6.913996542075478199e-04,7.241015689426025552e-04,-8.252217820346642238e-03,7.201740781130808351e-03,8.534448730728347657e-03,1.199641692330492647e-04
2.380000000000000000e+02,7.541357072437471221e-03,3.870952368072866226e-05,-1.075795048946964370e-03,-3.963723216301279320e-05,5.953667914657418542e-04,-8.682033611083885341e-03,4.369090005812925614e-03,7.641134250562465688e-03,9.446665510288468576e-05
2.390000000000000000e+02,6.324811670355898023e-03,3.842343872916528981e-05,-1.335725685842265205e-03,4.655696698398936089e-04,4.349161152542082849e-04,-7.875142014621121928e-03,1.701904063296171650e-03,6.495751633084147734e-03,6.491433919111486096e-05
2.400000000000000000e+02,4.938100098761858889e-03,3.752029122585398579e-05,-1.429883951163147225e-03,8.051776689423525936e-04,2.653053190921727915e-04,-5.316162781368928905e-03,-1.295292355121291394e-04,5.210518828518089125e-03,2.827836454086457910e-05
2.410000000000000000e+02,3.586335981859307791e-03,3.629352606167481873e-05,-1.285617891566108667e-03,9.892626181858389742e-04,1.207651453839515815e-04,4.759182380771156723e-05,-6.813684180559343663e-11,3.938167226770233030e-03,2.264981693348904041e-09
2.420000000000000000e+02,2.576662388671546299e-03,3.525007249447322313e-05,-7.760216428483334870e-04,1.074222218510808733e-03,5.704544173338198292e-05,7.907517704144518059e-03,5.143840727550383872e-03,2.898249261216034791e-03,8.898793367176505837e-05
2.430000000000000000e+02,2.302938462717871865e-03,3.495099683969819793e-05,1.515921722258815137e-04,1.216027046563051758e-03,2.078838570717196003e-04,5.471425708160136681e-03,7.019294837820968559e-03,2.617186427813172987e-03,7.920699930017573002e-05
2.440000000000000000e+02,2.655382294870075807e-03,3.543459693081569021e-05,5.225126605138530724e-04,1.501018760539211483e-03,3.451048134806480720e-04,2.392446594908486518e-03,8.325375841767420834e-03,3.114078495276663590e-03,7.503568361617381666e-05
2.450000000000000000e+02,3.168514574926350330e-03,3.630405148782227601e-05,5.051908098863506710e-04,1.908362300199670280e-03,4.558659508236747454e-04,-9.125492227909433752e-04,8.474403813904738889e-03,3.761074418834665402e-03,7.264826608513951737e-05
2.460000000000000000e+02,3.527182120257718947e-03,3.706340008810916160e-05,2.346017113161092847e-04,2.396573462643887976e-03,5.134277696857480816e-04,-3.959205366369061320e-03,7.285479655815152271e-03,4.301697084242179364e-03,6.875352094838203148e-05
2.470000000000000000e+02,3.543088149953883305e-03,3.708862775176020919e-05,-1.692718457904811898e-04,2.901779833522880221e-03,4.987969743172600365e-04,-6.267956661308695179e-03,4.900802742746011506e-03,4.610057134814880483e-03,6.330514823135087736e-05
2.480000000000000000e+02,3.142791472714443791e-03,3.581858794501623528e-05,-5.959181644702016408e-04,3.349557880167289281e-03,4.080035764712546193e-04,-7.469314523325166523e-03,1.708188362613093005e-03,4.649682202254112363e-03,5.870856693052305629e-05
2.490000000000000000e+02,2.355560621935571652e-03,3.303595647120614274e-05,-9.492317308636593395e-04,3.670356778181865353e-03,2.528138210909770638e-04,-7.390461156073289788e-03,-1.748205955543634090e-03,4.470596358898001020e-03,5.767514016242638290e-05
2.500000000000000000e+02,1.293656973400563077e-03,2.904273715896075230e-05,-1.157322267714020782e-03,3.813659940558548640e-03,5.792615153128324943e-05,-6.111213649163129390e-03,-4.850695008396594538e-03,4.190601896865004533e-03,6.087617433020137516e-05
2.510000000000000000e+02,1.225111097521469389e-04,2.458930938353088387e-05,-1.182866467045677172e-03,3.758532908752747290e-03,-1.432633250341954140e-04,-3.990044096877893610e-03,-6.894009315522946733e-03,3.944854964569296206e-03,6.344781633754728784e-05
2.520000000000000000e+02,-9.783496935479099599e-04,2.056399370393505459e-05,-1.031436794122772040e-03,3.521479104034007206e-03,-3.101734372712880395e-04,-1.662209313842460913e-03,-6.628017313278007638e-03,3.810311732956956667e-03,4.669355330813763786e-05
2.530000000000000000e+02,-1.860853095668063735e-03,1.759731950819918244e-05,-7.564035289792862653e-04,3.172260137996988499e-03,-3.796600784074242508e-04,2.316262385603077873e-05,3.795821180432895462e-07,3.773937779856023286e-03,5.366512264803043094e-10
2.540000000000000000e+02,-2.455106450378525141e-03,1.579475929189246757e-05,-4.569592214206985082e-04,2.905172577403619411e-03,-1.793254288564958155e-04,-4.135450271240730981e-03,-4.723161997621450753e-03,3.835204583993570560e-03,3.941020820168048217e-05
2.550000000000000000e+02,-2.990924221963097481e-03,1.429641534154780807e-05,-6.025943147332123899e-04,2.685657391605193300e-03,-2.508471393887489755e-04,-3.023986451269581807e-03,-5.810303723906099296e-03,4.072423346066700832e-03,4.290412342149908272e-05
2.560000000000000000e+02,-3.593985948550118721e-03,1.276107224266453164e-05,-6.034611182812667403e-04,2.394337666196176204e-03,-3.228725315272928638e-04,-1.691725403613976268e-03,-6.585654472393061114e-03,4.372432125945279260e-03,4.623277967098359827e-05
2.570000000000000000e+02,-4.140959634936209992e-03,1.154328845739891528e-05,-4.991461361720259202e-04,2.037021573083715436e-03,-3.841681853125995740e-04,-2.407850914117282094e-04,-6.930193406309494153e-03,4.657667752722357418e-03,4.808555810910175110e-05
2.580000000000000000e+02,-4.544016869457367762e-03,1.079695640601004895e-05,-3.216956811811353041e-04,1.629773293018439099e-03,-4.252416455791168336e-04,1.212841252981545961e-03,-6.791853694152810358e-03,4.856818448248026096e-03,4.760026050771102972e-05
2.590000000000000000e+02,-4.745489831299157420e-03,1.050403135516157499e-05,-9.967496776714911415e-05,1.196363845541692852e-03,-4.397772446791975041e-04,2.544630458578181487e-03,-6.175989039245272615e-03,4.914713587656429836e-03,4.461798478360154494e-05
2.600000000000000000e+02,-4.715495668986288344e-03,1.052483364952393053e-05,1.397909938415928320e-04,7.649014890520468117e-04,-4.249799292742264959e-04,3.630134655846677886e-03,-5.140709282263526171e-03,4.798044802474334819e-03,3.960476954432945972e-05
2.610000000000000000e+02,-4.450800657384391262e-03,1.066566786560368039e-05,3.704569340831899925e-04,3.643124259774977326e-04,-3.815735960814907674e-04,4.348591603202140755e-03,-3.795043584953043583e-03,4.497254778328979401e-03,3.331260474313341375e-05
2.620000000000000000e+02,-3.973970899582201545e-03,1.074923133033985278e-05,5.669012107049667924e-04,2.085833267422409145e-05,-3.137352053516878473e-04,4.575096138444484026e-03,-2.302344516182282686e-03,4.026512397661049375e-03,2.623229494720425264e-05
2.630000000000000000e+02,-3.332899120702323848e-03,1.066977114646492881e-05,7.038749317175429111e-04,-2.453657506274958626e-04,-2.291843686845119630e-04,4.149903629971397889e-03,-8.968342908185916468e-04,3.422937355360937753e-03,1.802601188323786621e-05
2.640000000000000000e+02,-2.602156031122001677e-03,1.041895686247735400e-05,7.534937279208368246e-04,-4.243264237351441299e-04,-1.398055783947054560e-04,2.801423477217849806e-03,6.826745270500930523e-05,2.745664924314852613e-03,7.852633943806180538e-06
2.650000000000000000e+02,-1.889827509016252932e-03,1.007827836397638430e-05,6.774717737171506975e-04,-5.213322305454928546e-04,-6.363785065169334559e-05,-2.507953750438084620e-05,3.596832906250394278e-11,2.075175814323674747e-03,6.289832014349392839e-10
2.660000000000000000e+02,-1.357767597870067214e-03,9.788507944579882548e-06,4.089338249176491052e-04,-5.661021871805874042e-04,-3.006038137695583051e-05,-4.166998883624786938e-03,-2.710522325073144983e-03,1.527164316874443260e-03,2.471081097085015129e-05
2.670000000000000000e+02,-1.213527358466392689e-03,9.705455204106194428e-06,-7.988619510039619343e-05,-6.408260153029050410e-04,-1.095436265388748093e-04,-2.883279034148092650e-03,-3.698842649375955281e-03,1.379051281779994581e-03,2.199473493360049476e-05
2.680000000000000000e+02,-1.399255476304350201e-03,9.839753058265831103e-06,-2.753500152369183331e-04,-7.910019503563198422e-04,-1.818538077176114860e-04,-1.260772067354266109e-03,-4.387124187771384437e-03,1.640909879441229116e-03,2.083640484474947539e-05
2.690000000000000000e+02,-1.669663303125282303e-03,1.008120239403991149e-05,-2.662232544021856805e-04,-1.005653636222039694e-03,-2.402212527068907485e-04,4.808478446682534855e-04,-4.465674289512240776e-03,1.981867171111148691e-03,2.017346150973275813e-05
2.700000000000000000e+02,-1.858674377840783664e-03,1.029207617806352396e-05,-1.236328735104810003e-04,-1.262920215091681937e-03,-2.705550330302709697e-04,2.086336439242440863e-03,-3.839161502820761379e-03,2.266766188355466127e-03,1.909196078245179779e-05
2.710000000000000000e+02,-1.867062747373720482e-03,1.029908926011317694e-05,8.919495600531032937e-05,-1.529143304161767339e-03,-2.628457913687447267e-04,3.302975249239889673e-03,-2.582519456549046966e-03,2.429269904467206819e-03,1.757905224054569964e-05
2.720000000000000000e+02,-1.656124988679120481e-03,9.946415556236241158e-06,3.140234539575730011e-04,-1.765104222724735552e-03,-2.150010752739711759e-04,3.936049356091832728e-03,-9.001164366550605924e-04,2.450158774119533690e-03,1.630269413312753054e-05
2.730000000000000000e+02,-1.241284975250090154e-03,9.173706355571386629e-06,5.002080227918354006e-04,-1.934151848329038149e-03,-1.332211779034972086e-04,3.894487805766604343e-03,9.212894933339114229e-04,2.355795378926587094e-03,1.601580959979223735e-05
2.740000000000000000e+02,-6.817000179030219828e-04,8.064826847155977661e-06,6.098637752889784006e-04,-2.009664191124514634e-03,-3.052244614019420884e-05,3.220353992968699904e-03,2.556193660874206061e-03,2.208256226314625915e-03,1.690480587192292385e-05
2.750000000000000000e+02,-6.454933227418925047e-05,6.828156017567879816e-06,6.233232122353380908e-04,-1.980612220045643683e-03,7.549825859436312778e-05,2.102559008963055930e-03,3.632940554101295964e-03,2.078766417894983062e-03,1.761901145580554098e-05
2.760000000000000000e+02,5.155618440948939087e-04,5.710371996443420954e-06,5.435229863062461531e-04,-1.855690494548960061e-03,1.634539921769156132e-04,8.758770757184444842e-04,3.492756286075628970e-03,2.007874069556171356e-03,1.296650712568991572e-05
2.770000000000000000e+02,9.806033284068375617e-04,4.886567612842047921e-06,3.985895865597101741e-04,-1.671661157055922154e-03,2.000698033609192496e-04,-1.220530364347642346e-05,-2.000368879659294204e-07,1.988707966234827974e-03,1.490094517860059502e-10
2.780000000000000000e+02,1.293748337477962406e-03,4.386024255673987947e-06,2.407963515082703972e-04,-1.530913837373894682e-03,9.449931175500033244e-05,2.179212310438227024e-03,2.488924368031081736e-03,2.020993364219806233e-03,1.094371080374443295e-05
2.790000000000000000e+02,1.576100730835234545e-03,3.969957363121967369e-06,3.175412325181677662e-04,-1.415236970169214768e-03,1.321878797530441770e-04,1.593514797401504720e-03,3.061803169814465101e-03,2.145998841084805191e-03,1.191392806022346435e-05
2.800000000000000000e+02,1.893889198005135888e-03,3.543614000339465616e-06,3.179983355211775191e-04,-1.261721689536095693e-03,1.701415777689277897e-04,8.914684246119393288e-04,3.470379529998541580e-03,2.304092353020269039e-03,1.283825003431299157e-05
2.810000000000000000e+02,2.182121787764527629e-03,3.205452205314282051e-06,2.630287837041408658e-04,-1.073430010899102368e-03,2.024417952911095877e-04,1.268843783633652293e-04,3.651937022936884228e-03,2.454401063680692382e-03,1.335274366496977233e-05
2.820000000000000000e+02,2.394515819988649302e-03,2.998206895944891581e-06,1.695201546711696877e-04,-8.588259350243130936e-04,2.240855895318612961e-04,-6.391138735749988696e-04,3.579037570248078115e-03,2.559345311279130706e-03,1.321797647264330766e-05
2.830000000000000000e+02,2.500683069411338728e-03,2.916867290646717393e-06,5.252512691734098556e-05,-6.304361656128451129e-04,2.317451409856640862e-04,-1.340911527148923007e-03,3.254505264404011691e-03,2.589853042162060769e-03,1.238984823967428367e-05
2.840000000000000000e+02,2.484877294667914988e-03,2.922644982413015479e-06,-7.366313797272011144e-05,-4.030726396484489871e-04,2.239477597325674951e-04,-1.912930901740828894e-03,2.708956295526907844e-03,2.528373018608651070e-03,1.099774884590984871e-05
2.850000000000000000e+02,2.345394099912084893e-03,2.961753648343041733e-06,-1.952146279089645201e-04,-1.919780565986404445e-04,2.010746372215565061e-04,-2.291533829317194022e-03,1.999843909329619696e-03,2.369868686401400363e-03,9.250502952587897091e-06
2.860000000000000000e+02,2.094124551445093740e-03,2.984958538789387226e-06,-2.987332359051145356e-04,-1.099116165856938607e-05,1.653266614829841197e-04,-2.410896998855274146e-03,1.213248387089083113e-03,2.121806259725106825e-03,7.284395987863630592e-06
2.870000000000000000e+02,1.756306225661639995e-03,2.962893042117452554e-06,-3.709137724025168424e-04,1.292991095265353123e-04,1.207713774486098967e-04,-2.186838187286487510e-03,4.725978582248984306e-04,1.803746475790339804e-03,5.005609992973211863e-06
2.880000000000000000e+02,1.371233726658258219e-03,2.893244639657916674e-06,-3.970613384096283215e-04,2.236044915018831070e-04,7.367223387834393291e-05,-1.476240065753286253e-03,-3.597306736679756108e-05,1.446849880641984951e-03,2.180578793311042328e-06
2.890000000000000000e+02,9.958648665404959931e-04,2.798641860742559476e-06,-3.570009089451100463e-04,2.747226902138913884e-04,3.353493147599782311e-05,1.321567650106574388e-05,-1.910068594432187115e-11,1.093527074169211959e-03,1.746541053811861492e-10
2.900000000000000000e+02,7.154903944987230178e-04,2.718175800437491210e-06,-2.154920994975202653e-04,2.983148383163698714e-04,1.584081944410462025e-05,2.195838450430284087e-03,1.428344363363024359e-03,8.047443149012313167e-04,6.861874120738994355e-06
2.910000000000000000e+02,6.394812509003638653e-04,2.695113058842717711e-06,4.209631909387915937e-05,3.376916366109621774e-04,5.772543889131149825e-05,1.519368979778754980e-03,1.949146562359199046e-03,7.266935404287920390e-04,6.107654418270616458e-06
2.920000000000000000e+02,7.373523725458593255e-04,2.732405950833040459e-06,1.450976526844565404e-04,4.168289245805066124e-04,9.582980103211305662e-05,6.643736663739143854e-04,2.311840387947223727e-03,8.646843466194025635e-04,5.785998347915088016e-06
2.930000000000000000e+02,8.798457528895169827e-04,2.799453272714478592e-06,1.402883212247729055e-04,5.299422207050943261e-04,1.265868483360334576e-04,-2.533881767920933420e-04,2.353230986842035164e-03,1.044356350268388486e-03,5.601901645571559655e-06
2.940000000000000000e+02,9.794463489293519110e-04,2.858010069633481534e-06,6.514919688234549196e-05,6.655113868775934700e-04,1.425715230487608525e-04,-1.099411958610037061e-03,2.023084518095589514e-03,1.194487246376114108e-03,5.301577622092820960e-06
2.950000000000000000e+02,9.838658278554825165e-04,2.859957666446177250e-06,-4.700173856251210514e-05,8.058001395548574329e-04,1.385091844455924102e-04,-1.740532371370394436e-03,1.360887043782526727e-03,1.280120294773079903e-03,4.881466481723392860e-06
2.960000000000000000e+02,8.727101582353351652e-04,2.762024998300728702e-06,-1.654771192876235901e-04,9.301419928356122234e-04,1.132971466741525154e-04,-2.074138604465325560e-03,4.743317860253718887e-04,1.291128845761597152e-03,4.527041593767387735e-06
2.970000000000000000e+02,6.541060464637629603e-04,2.547453742592486291e-06,-2.635888711607114240e-04,1.019223274657634617e-03,7.020277460890431186e-05,-2.052241356854293299e-03,-4.854727130111194150e-04,1.241404372357139685e-03,4.447378341861528296e-06
2.980000000000000000e+02,3.592273825477875502e-04,2.239532138187435491e-06,-3.213735944933412340e-04,1.059016055808466219e-03,1.608455309522429763e-05,-1.697005165092540895e-03,-1.347000017602916844e-03,1.163659758873828408e-03,4.694235577773019713e-06
2.990000000000000000e+02,3.401302366482116853e-05,1.896123325883930290e-06,-3.284668409037531196e-04,1.043707073377567098e-03,-3.978371096174789049e-05,-1.107976176098276685e-03,-1.914403425441241766e-03,1.095426010879802089e-03,4.892551682142519460e-06
3.000000000000000000e+02,-2.716834592368202236e-04,1.585727213197940854e-06,-2.864161382426141369e-04,9.778788193229737830e-04,-8.613269169286525122e-05,-4.615632406548248021e-04,-1.840535461431716969e-03,1.058071097166085345e-03,3.600611409911447343e-06
3.010000000000000000e+02,-5.167434164667693373e-04,1.356965003182799543e-06,-2.100424302580909208e-04,8.809035178249898564e-04,-1.054279886409633987e-04,6.431679929724094703e-06,1.054076481940909099e-07,1.047973993393831824e-03,4.137761749071354186e-11
3.020000000000000000e+02,-6.817601905713296636e-04,1.217967758165271758e-06,-1.268908459237384192e-04,8.067354139311352923e-04,-4.979664033816297574e-05,-1.148361845881816284e-03,-1.311574960132990070e-03,1.064988948840393411e-03,3.038963805124946606e-06
3.030000000000000000e+02,-8.305497583614796040e-04,1.102429817349332352e-06,-1.673322241759012206e-04,7.457783974703629387e-04,-6.965762599923328588e-05,-8.397230373789302564e-04,-1.613459219614680204e-03,1.130863295322109179e-03,3.308385432864508978e-06
3.040000000000000000e+02,-9.980124185716020193e-04,9.840384701494001190e-07,-1.675731768608609612e-04,6.648814635791497644e-04,-8.965788656155751024e-05,-4.697710420780014146e-04,-1.828762632095085744e-03,1.214173143662767695e-03,3.565057596522397290e-06
3.050000000000000000e+02,-1.149900068121687035e-03,8.901344629335589810e-07,-1.386064417484164592e-04,5.656588236697785658e-04,-1.066790382342834825e-04,-6.686366811407788301e-05,-1.924433994007927751e-03,1.293380464787468936e-03,3.707916947406974200e-06
3.060000000000000000e+02,-1.261824140032144666e-03,8.325841011899798634e-07,-8.933076517706617240e-05,4.525707217385335334e-04,-1.180846614862459629e-04,3.367901692284056003e-04,-1.886020795051767448e-03,1.348682722001184886e-03,3.670502057456599035e-06
3.070000000000000000e+02,-1.317770898132283614e-03,8.099960725762471207e-07,-2.767836690876250902e-05,3.322179211187542905e-04,-1.221211007739997866e-04,7.066118666022800634e-04,-1.715002904073334618e-03,1.364759758499443486e-03,3.440535291003130356e-06
3.080000000000000000e+02,-1.309442651201293915e-03,8.115991443949269477e-07,3.881869621990095826e-05,2.124056640536620035e-04,-1.180120531788473876e-04,1.008044927561549745e-03,-1.427518936819846540e-03,1.332362794989420994e-03,3.053964890961834514e-06
3.090000000000000000e+02,-1.235940060430393370e-03,8.224587128514916299e-07,1.028718931721602539e-04,1.011665421642222085e-04,-1.059586586027598981e-04,1.207553782263914334e-03,-1.053842994711044149e-03,1.248836675633048770e-03,2.568771194561427608e-06
3.100000000000000000e+02,-1.103529729918262346e-03,8.289025055524615684e-07,1.574221060397399210e-04,5.793224532233739078e-06,-8.712082011432073936e-05,1.270452149823454681e-03,-6.393367949328612959e-04,1.118116214939527927e-03,2.022800202346060842e-06
3.110000000000000000e+02,-9.255113603443785317e-04,8.227753746711762159e-07,1.954581361625085123e-04,-6.813431493034072554e-05,-6.364200526403292787e-05,1.152380072022517014e-03,-2.490425622213768677e-04,9.505095621733613458e-04,1.390002028192410076e-06
3.120000000000000000e+02,-7.225921831249032447e-04,8.034349559760034177e-07,2.092365542838752141e-04,-1.178294210632031434e-04,-3.882280377545495515e-05,7.779212413624886921e-04,1.895449685619414926e-05,7.624375560205625237e-04,6.055207307140268439e-07
3.130000000000000000e+02,-5.247870074319569344e-04,7.771649704252700782e-07,1.881260896984626816e-04,-1.447667549031936155e-04,-1.767207855265244987e-05,-6.964232883594004851e-06,1.053830025142772765e-11,5.762492069110261052e-04,4.850053965704312005e-11
3.140000000000000000e+02,-3.770403601331656206e-04,7.548206100823884277e-07,1.135563419154231204e-04,-1.571991742772376171e-04,-8.347763495204479014e-06,-1.157102853607141699e-03,-7.526962081982268519e-04,4.240711158066890396e-04,1.905438595661779146e-06
3.150000000000000000e+02,-3.369854448583973388e-04,7.484162804385531940e-07,-2.218140133863521067e-05,-1.779497193307654445e-04,-3.041966511496992025e-05,-8.006326290531720884e-04,-1.027125923353076984e-03,3.829402347289867525e-04,1.696000269128505026e-06
3.160000000000000000e+02,-3.885574807845445957e-04,7.587716959864453244e-07,-7.645864575928978328e-05,-2.196523434389770224e-04,-5.049899320146511244e-05,-3.500898835775368627e-04,-1.218244201857281595e-03,4.556541631677021127e-04,1.606681861942218446e-06
3.170000000000000000e+02,-4.636438605008953305e-04,7.773894418809417792e-07,-7.392444309918995437e-05,-2.792587068127825125e-04,-6.670643076397502174e-05,1.335263411828071535e-04,-1.240052824103679780e-03,5.503328358712208197e-04,1.555560290357179322e-06
3.180000000000000000e+02,-5.161279248209594108e-04,7.936494090330806499e-07,-3.432977555614525451e-05,-3.506982760824714279e-04,-7.512939501689230252e-05,5.793410712309129138e-04,-1.066084277488570662e-03,6.294449181556169108e-04,1.472171763523309683e-06
3.190000000000000000e+02,-5.184567106338556185e-04,7.941898265782801900e-07,2.476872449100297449e-05,-4.246247981275327790e-04,-7.298871735752471388e-05,9.171822361215934164e-04,-7.171393909538139114e-04,6.745702730613126977e-04,1.355512160314613706e-06
3.200000000000000000e+02,-4.598823819443810155e-04,7.669950708573447620e-07,8.719978059738271541e-05,-4.901481819762184200e-04,-5.970314901870116107e-05,1.092981027940312421e-03,-2.499687399432805194e-04,6.803718847349950454e-04,1.257091898386293232e-06
3.210000000000000000e+02,-3.446872412599393150e-04,7.074115650932678753e-07,1.389003053394084221e-04,-5.370909279053184956e-04,-3.699452656904037695e-05,1.081448694701128699e-03,2.558035202635231030e-04,6.541699697908444355e-04,1.234966720249985694e-06
3.220000000000000000e+02,-1.892981392152421336e-04,6.219057178143031867e-07,1.693506120229803873e-04,-5.580606271797615555e-04,-8.477076100031900773e-06,8.942631293963273793e-04,7.097918144005498000e-04,6.132025167080673664e-04,1.303510964387737226e-06
3.230000000000000000e+02,-1.792302166160017777e-05,5.265451318657893071e-07,1.730893529197881971e-04,-5.499943453070706362e-04,2.096280321547731808e-05,5.838771208155169945e-04,1.008793356260563167e-03,5.772474816210575134e-04,1.358576527847269357e-06
3.240000000000000000e+02,1.431678520813607983e-04,4.403511198975201129e-07,1.509316165958951464e-04,-5.153067644463514780e-04,4.538678538296587192e-05,2.432440982513378288e-04,9.698747103362570640e-04,5.575648863033937173e-04,9.998246450839452834e-07
3.250000000000000000e+02,2.723068635179014350e-04,3.768252109849585598e-07,1.106865128833433025e-04,-4.642061115705281463e-04,5.555503124291127920e-05,-3.389303925948133575e-06,-5.553849161434269834e-08,5.522466383476694806e-04,1.149046562649822958e-11
3.260000000000000000e+02,3.592659262429085407e-04,3.382263850406292531e-07,6.686804684222234557e-05,-4.251236612753957851e-04,2.624041659698135120e-05,6.051426442060343566e-04,6.911519893683941602e-04,5.612148810252065492e-04,8.438886922445599464e-07
3.270000000000000000e+02,4.376736740699105344e-04,3.061418437196416030e-07,8.817843406536711372e-05,-3.930017623243923326e-04,3.670659185214847120e-05,4.425019971345975313e-04,8.502345324353836019e-04,5.959291350541449841e-04,9.187067776137228115e-07
3.280000000000000000e+02,5.259207009185980436e-04,2.732652806275620408e-07,8.830511728905608758e-05,-3.503724483314912884e-04,4.724633297924186407e-05,2.475513117086850564e-04,9.636920087238619531e-04,6.398308531149822813e-04,9.899839396069225288e-07
3.290000000000000000e+02,6.059600082019891152e-04,2.471886716911801838e-07,7.304059268972915562e-05,-2.980856749465793831e-04,5.621585337675108973e-05,3.523412361071988081e-05,1.014108500796173954e-03,6.815701083543021423e-04,1.029657494853678806e-06
3.300000000000000000e+02,6.649396549463222443e-04,2.312073919588709450e-07,4.707418059173095837e-05,-2.384923071415678277e-04,6.222625256280110055e-05,-1.774766370382487371e-04,9.938648180377450837e-04,7.107119414566583386e-04,1.019265233227606766e-06
3.310000000000000000e+02,6.944214532043498870e-04,2.249348640822010851e-07,1.458561742299877344e-05,-1.750707763354359759e-04,6.435334536008952412e-05,-3.723582717860690074e-04,9.037450426048821480e-04,7.191836172268327703e-04,9.554057846004083027e-07
3.320000000000000000e+02,6.900323905094372153e-04,2.253803060907165359e-07,-2.045567839845262420e-05,-1.119341384331604318e-04,6.218811906362695379e-05,-5.312016242823211758e-04,7.522513545345564483e-04,7.021109591984997468e-04,8.480572660392511565e-07
3.330000000000000000e+02,6.512993011808905974e-04,2.283961382563108995e-07,-5.420929610116472132e-05,-5.331519443855653733e-05,5.583647879440182285e-05,-6.363348745113572196e-04,5.553380948350888392e-04,6.580955112971633878e-04,7.133224720944508487e-07
3.340000000000000000e+02,5.815240365843583024e-04,2.301858821698453420e-07,-8.295515123899305742e-05,-3.056962086096509261e-06,4.590970927181126326e-05,-6.694800803440424750e-04,3.369087183821568420e-04,5.892103713026517701e-04,5.617110624993728860e-07
3.350000000000000000e+02,4.877151785524223068e-04,2.284848454657639271e-07,-1.029987302468045053e-04,3.590010263580570272e-05,3.353734664949243027e-05,-6.072611321383975533e-04,1.312376378361685976e-04,5.008876690613869040e-04,3.859894001908256949e-07
3.360000000000000000e+02,3.807846978091432646e-04,2.231146490353237293e-07,-1.102596030200702818e-04,6.208797142723416205e-05,2.045832694772952988e-05,-4.099359181735735195e-04,-9.987803089600518397e-06,4.017806307692543930e-04,1.681472132193673805e-07
3.370000000000000000e+02,2.765490240713640540e-04,2.158200795135802478e-07,-9.913535784048286377e-05,7.628279558474601759e-05,9.312818675115578591e-06,3.669652566403822407e-06,-5.274289699678536495e-12,3.036659710293383176e-04,1.346634995814198021e-11
3.380000000000000000e+02,1.986920319167470377e-04,2.096155734500552354e-07,-5.983989638285342220e-05,8.283442465360461176e-05,4.399096609757146478e-06,6.097343700021981647e-04,3.966588191702657821e-04,2.234732078878373088e-04,5.291142207875271486e-07
3.390000000000000000e+02,1.775840284028452334e-04,2.078372194513577424e-07,1.168754241176849872e-05,9.376965270499739379e-05,1.603061652972590005e-05,4.218892443232548231e-04,5.412642059983421503e-04,2.017980609977661861e-04,4.709574751706628211e-07
3.400000000000000000e+02,2.047592564075528733e-04,2.107125879346282503e-07,4.028885276542254435e-05,1.157460815904135155e-04,2.661150516558093254e-05,1.844751575457495021e-04,6.419688286285841821e-04,2.401143826434289173e-04,4.461550606822855615e-07
3.410000000000000000e+02,2.443250097670850250e-04,2.158822041166526091e-07,3.895349167054596302e-05,1.471567766966538904e-04,3.515192526732983881e-05,-7.036466971366129686e-05,6.534598249119929949e-04,2.900050108082415892e-04,4.319609295179252238e-07
3.420000000000000000e+02,2.719804452090281805e-04,2.203971060033031627e-07,1.808930679315322163e-05,1.848028712224223269e-04,3.959034561860315978e-05,-3.052851294838592648e-04,5.617871213831802067e-04,3.316928260446614057e-04,4.088037800359767269e-07
3.430000000000000000e+02,2.732067204767047309e-04,2.205470318236123567e-07,-1.305234379164065643e-05,2.237593554146116107e-04,3.846233854362031434e-05,-4.833110331324609620e-04,3.779149312713130766e-04,3.554714124298763282e-04,3.764092500253680009e-07
3.440000000000000000e+02,2.423403353688649358e-04,2.129954618628534188e-07,-4.595025408841830702e-05,2.582878437701449561e-04,3.146171884053589952e-05,-5.759528270238125150e-04,1.317432291771564483e-04,3.585286032611381939e-04,3.490779373907463907e-07
3.450000000000000000e+02,1.816374923943467681e-04,1.964500665276675820e-07,-7.319411417538318216e-05,2.830254254236020078e-04,1.949569405930097040e-05,-5.698840903204075055e-04,-1.347721238294445720e-04,3.447217270624508079e-04,3.429314017618174764e-07
3.460000000000000000e+02,9.975402159765792793e-05,1.727062813389434880e-07,-8.924078608762865802e-05,2.940766706636231014e-04,4.468653937812810457e-06,-4.712560714383906058e-04,-3.740044706082379725e-04,3.231344451625677103e-04,3.619616289024938814e-07
3.470000000000000000e+02,9.445705368125650595e-06,1.462256181632927247e-07,-9.121223317545804781e-05,2.898278204337671358e-04,-1.104493192020696962e-05,-3.077040834238201593e-04,-5.315708796474204233e-04,3.041892013717727833e-04,3.772494030448255376e-07
3.480000000000000000e+02,-7.544454795186381936e-05,1.222898365192878743e-07,-7.953751316999775503e-05,2.715502138796586809e-04,-2.391527098699666043e-05,-1.282028905628430644e-04,-5.110712649884524995e-04,2.938189401931104298e-04,2.776298190455653536e-07
3.490000000000000000e+02,-1.434985208961125263e-04,1.046484640994932716e-07,-5.833081460985443744e-05,2.446236528652293452e-04,-2.927391347559738530e-05,1.786241066901218110e-06,2.926044139130392008e-08,2.910189236716871890e-04,3.191513322514815316e-12
3.500000000000000000e+02,-1.893249769516194478e-04,9.392927794475990873e-08,-3.523896184817936828e-05,2.240299800128585362e-04,-1.382719581424966190e-05,-3.188901706905858022e-04,-3.642182687618489051e-04,2.957471275282742493e-04,2.343458882629493780e-07
3.510000000000000000e+02,-2.306446800672932605e-04,8.501912696010147845e-08,-4.646812687880624507e-05,2.071030385059060230e-04,-1.934290312212764195e-05,-2.331841760700458812e-04,-4.480505055132441876e-04,3.140415242396961252e-04,2.551241154601398181e-07
3.520000000000000000e+02,-2.771487503616314554e-04,7.588917255377820374e-08,-4.653450889003483298e-05,1.846389794272919988e-04,-2.489738408882933391e-05,-1.304513350604163578e-04,-5.078392735670324721e-04,3.371769988629648462e-04,2.749182785961363121e-07
3.530000000000000000e+02,-3.193273422764452514e-04,6.864758702658435839e-08,-3.849034612717494862e-05,1.570854129649403518e-04,-2.962417292041725274e-05,-1.856687970078559310e-05,-5.344063976658471569e-04,3.591724955650189757e-04,2.859349268880109673e-07
3.540000000000000000e+02,-3.504079508238067413e-04,6.420950190431918208e-08,-2.480672966450883646e-05,1.256813576038455342e-04,-3.279145128288850483e-05,9.352563268735527527e-05,-5.237393813521921829e-04,3.745292950977683428e-04,2.830499835487470933e-07
3.550000000000000000e+02,-3.659438806440637243e-04,6.246761107390760074e-08,-7.686201436489830589e-06,9.225999320272180657e-05,-3.391239704965529658e-05,1.962218618342770706e-04,-4.762485767358971291e-04,3.789933540248182449e-04,2.653157259046778803e-07
3.560000000000000000e+02,-3.636308053639105298e-04,6.259135425481634419e-08,1.077944710543935658e-05,5.898877913363035312e-05,-3.277141533463155042e-05,2.799274061409730849e-04,-3.964158141396592313e-04,3.699962225940879503e-04,2.355048504088221745e-07
3.570000000000000000e+02,-3.432195402896709348e-04,6.342892277542672744e-08,2.856655517345147547e-05,2.809827505407638576e-05,-2.942432798194904222e-05,3.353292064848171876e-04,-2.926482470673973102e-04,3.468011088110344443e-04,1.980886732333576029e-07
3.580000000000000000e+02,-3.064501655287686925e-04,6.392601709366225131e-08,4.371478843927952381e-05,1.613582606703714023e-06,-2.419322099978939863e-05,3.527954251653338063e-04,-1.775423031628801777e-04,3.105005738458621167e-04,1.559858814299687171e-07
3.590000000000000000e+02,-2.570158394620146902e-04,6.345375463403379522e-08,5.427716792088134440e-05,-1.891584113128111968e-05,-1.767326835444478042e-05,3.200077952062565026e-04,-6.915944052961785010e-05,2.639570233547247776e-04,1.071880172071391698e-07
3.600000000000000000e+02,-2.006666319483309648e-04,6.196257793051798149e-08,5.810334367457982506e-05,-3.271563592200641996e-05,-1.078139428788170280e-05,2.160235758624975543e-04,5.262709270453519637e-06,2.117301368714108326e-04,4.669388143728555622e-08
3.610000000000000000e+02,-1.457377570629480072e-04,5.993703886000791193e-08,5.224126379940142117e-05,-4.019614054755034973e-05,-4.907880355201075506e-06,2.160235758624975543e-04,5.262709270453519637e-06,1.600264480454575218e-04,4.669388143728555622e-08


==> data/sim2_quadratic.csv <==
t,x,y,v,theta,omega,F,Torque,X_norm,cost
0.000000000000000000e+00,1.000000000000000000e+01,0.000000000000000000e+00,-3.000000000000000000e+00,1.570000000000000062e+00,0.000000000000000000e+00,3.447750978891274798e+00,-1.160958026246067121e+01,1.055769387697900541e+01,1.466693406829620869e+02
1.000000000000000000e+00,9.847256155448858905e+00,-2.203787995088582807e+00,-1.548275118831697883e+00,1.340526013448844589e+00,-4.083735232096677437e-01,-2.283053554496241144e+00,-8.086317305328238447e+00,1.030466254125320802e+01,7.060086109514885777e+01
2.000000000000000000e+00,9.296274157395810533e+00,-3.386525140025521186e+00,-1.118738644744203814e+00,8.933971748821899483e-01,-4.773427595510889576e-01,-5.578547506356263064e+00,-5.018298424199730157e+00,1.000833934830936300e+01,5.630351135499917348e+01
3.000000000000000000e+00,8.426544261813765146e+00,-4.075136686080028880e+00,-1.117546769669225393e+00,4.583899052986531997e-01,-4.020022285734230483e-01,-6.194028141937056198e+00,-2.842041613247068721e+00,9.446376293902210008e+00,4.644318515453621643e+01
4.000000000000000000e+00,7.332413928305890671e+00,-4.387917269544240995e+00,-1.165258412182720527e+00,1.194012600963583193e-01,-2.898628253340552741e-01,-5.496741045790956903e+00,-1.517051506268302985e+00,8.629844509952926401e+00,3.251560739715399251e+01
5.000000000000000000e+00,6.183820250771772109e+00,-4.381778514069524455e+00,-1.139324767993798782e+00,-1.145064159830065237e-01,-1.902846435879468057e-01,-4.396701399819875178e+00,-7.571301866727119245e-01,7.667267879242721129e+00,1.990422931874910262e+01
6.000000000000000000e+00,5.121167915006823002e+00,-4.173161717058769149e+00,-1.037028842826755115e+00,-2.633391786095202192e-01,-1.165165809516970352e-01,-3.255971045104430139e+00,-3.360671084510660767e-01,6.693279613754548052e+00,1.071428854794109498e+01
7.000000000000000000e+00,4.212324175257821324e+00,-3.881453267583776956e+00,-8.852147436147762560e-01,-3.519525810471403338e-01,-6.685988454603535025e-02,-2.194311070506727024e+00,-1.195091663320736186e-01,5.807004428419052289e+00,4.829283514985766246e+00
8.000000000000000000e+00,3.478153001209887130e+00,-3.589654772763536172e+00,-7.095887066715970137e-01,-4.013514729108487167e-01,-3.578617396485775370e-02,-2.888854522468270680e+00,-1.297111916795886666e+00,5.064489063581834039e+00,1.002797977667928109e+01
9.000000000000000000e+00,2.857128359016045671e+00,-3.309166227323727671e+00,-6.577224428346142293e-01,-4.521660544574814811e-01,-6.253083364467734717e-02,-2.448668420204990870e+00,-8.585909812513488060e-01,4.444628965135554388e+00,6.733155505195361101e+00
1.000000000000000000e+01,2.306237966670414696e+00,-3.020726282231693816e+00,-5.916240092310284249e-01,-5.131280384740377620e-01,-5.973889469482770997e-02,-2.035999320937384116e+00,-5.501746137627504529e-01,3.880774267950091616e+00,4.447985340486480865e+00
1.100000000000000000e+01,1.832556610503179195e+00,-2.736782974701294169e+00,-5.190587641637851579e-01,-5.660297271236515160e-01,-4.757135889575478394e-02,-1.816988182098976612e+00,-6.521085082980940806e-01,3.382354131096249716e+00,3.726691560482109367e+00
1.200000000000000000e+01,1.428547523239952710e+00,-2.466918619661858436e+00,-4.578108854688568985e-01,-6.123862353970388472e-01,-4.540940310561914633e-02,-1.512374759355116005e+00,-4.349014634912115040e-01,2.951796948341351978e+00,2.476416695681242786e+00
1.300000000000000000e+01,1.086113928958900132e+00,-2.215726978249467738e+00,-3.966909570819664443e-01,-6.529284888586316393e-01,-3.674778618398488045e-02,-1.238855988735975133e+00,-2.800637904890046492e-01,2.583431678137492860e+00,1.613199887570059721e+00
1.400000000000000000e+01,7.998323747440806430e-01,-1.989388373474465732e+00,-3.380955957476873830e-01,-6.843166890337086805e-01,-2.720982557712712385e-02,-1.098787917806377079e+00,-3.606154384576064076e-01,2.276123077859832033e+00,1.337378382771245544e+00
1.500000000000000000e+01,5.599833720711963059e-01,-1.788484934700062201e+00,-2.915332129265493233e-01,-7.105870027485449159e-01,-2.553786221388018585e-02,-9.072778595738255625e-01,-2.411807895446015926e-01,2.025546203809285295e+00,8.813212877182198257e-01
1.600000000000000000e+01,3.588084511208780580e-01,-1.611305900655570111e+00,-2.482210342078643717e-01,-7.333203364619974574e-01,-2.054690140602064355e-02,-7.392168783955445077e-01,-1.555208862959255312e-01,1.823415691204989475e+00,5.706283393791233838e-01
1.700000000000000000e+01,1.916489273174247221e-01,-1.457975403245128865e+00,-2.087255027777967509e-01,-7.508493257382179431e-01,-1.517620376365145206e-02,-5.920385413094415572e-01,-9.547495268314357131e-02,1.664329579873461196e+00,3.596251009856599179e-01
1.800000000000000000e+01,5.395688117561413949e-02,-1.327806431248524266e+00,-1.731882199811254630e-01,-7.634131056901776180e-01,-1.052711643383916554e-02,-7.507647193139690422e-01,-9.286126392231555671e-02,1.542363709878868061e+00,5.722708781038327031e-01
1.900000000000000000e+01,-6.706574320508340570e-02,-1.210880894351007431e+00,-1.641245445243397216e-01,-7.726545387013122879e-01,-8.239104871604020428e-03,-6.355395153644778361e-01,9.384566052287102167e-02,1.447318257798225538e+00,4.127174835886893156e-01
2.000000000000000000e+01,-1.786604335482651074e-01,-1.101533644522820321e+00,-1.495596308499538285e-01,-7.765958971946341771e-01,-5.908029754690064320e-04,-5.122186739413746581e-01,2.427938593832010272e-01,1.367759313731421900e+00,3.213168280884498573e-01
2.100000000000000000e+01,-2.783191792922832808e-01,-1.003890287060457354e+00,-1.310209701081520295e-01,-7.722124904981700899e-01,8.261334971342492936e-03,-3.854311921329074409e-01,3.547996016341462000e-01,1.303381812348643143e+00,2.744399611887430313e-01
2.200000000000000000e+01,-3.644075686222625343e-01,-9.209691937316448751e-01,-1.097993060275281318e-01,-7.593876113399992134e-01,1.638265568442148074e-02,-2.620878422950083109e-01,4.325185633360219550e-01,1.252984818399638822e+00,2.557623447091095237e-01
2.300000000000000000e+01,-4.357812468597151434e-01,-8.544405485701028757e-01,-8.722135115122826854e-02,-7.393131040952293231e-01,2.295270341764520799e-02,-1.481346022948312746e-01,4.800175095034104888e-01,1.214369055408253573e+00,2.523606698269046378e-01
2.400000000000000000e+01,-4.917538129195863639e-01,-8.045978147775408873e-01,-6.455970776116359833e-02,-7.136776342740758228e-01,2.772697652695057732e-02,-4.823225002752721396e-02,5.022297781268635353e-01,1.184682220184940737e+00,2.545610999800764773e-01
2.500000000000000000e+01,-5.321746124174125958e-01,-7.705372920260308289e-01,-4.295302296410229842e-02,-6.842443635309531924e-01,3.076351237595181809e-02,3.353093894972769551e-02,5.041659597169689810e-01,1.160999242637036133e+00,2.553076388041827238e-01
2.600000000000000000e+01,-5.575449211684363471e-01,-7.504314423953141189e-01,-2.341364482378850004e-02,-6.526365846419764916e-01,3.226597619506800518e-02,9.210177788327747472e-02,4.890213278083517801e-01,1.140845078199984375e+00,2.476245965407040117e-01
2.700000000000000000e+01,-5.691793742818913593e-01,-7.417778023964671785e-01,-6.953247650762900238e-03,-6.202711526082079763e-01,3.244296856015919245e-02,1.187120418547482764e-01,4.513609099597188923e-01,1.122513547738226869e+00,2.178192199209889601e-01
2.800000000000000000e+01,-5.695012931968582715e-01,-7.415168692647049475e-01,5.124552840190682752e-03,-5.885255967325256909e-01,3.120184715138327181e-02,9.608983971293769133e-02,3.497509227426724987e-01,1.105233543045934352e+00,1.315589652554089162e-01
2.900000000000000000e+01,-5.626684216878632405e-01,-7.459169570812347327e-01,1.066988023501050549e-02,-5.596615965576898777e-01,2.704139315739002847e-02,-9.503728610641684268e-03,-4.019542448296344571e-03,1.089520098747913890e+00,1.064775789983854817e-04
3.000000000000000000e+01,-5.558553909207006871e-01,-7.500937779590601817e-01,5.723724228783505508e-03,-5.407171202100656826e-01,1.263205877425680260e-02,-7.027282146526141471e-01,7.901268313890145167e-01,1.078973227362334031e+00,1.118127353349694930e+00
3.100000000000000000e+01,-5.778618219762077235e-01,-7.373297873142700132e-01,-5.182878793688437680e-02,-5.162127456700448258e-01,3.376011943869185877e-02,-4.567141459762832922e-01,9.309963109377008550e-01,1.071392116955457441e+00,1.075341942114453886e+00
3.200000000000000000e+01,-6.308606346528371489e-01,-7.086876822256519270e-01,-6.737635181941840912e-02,-4.740601279226808185e-01,4.869547167505398205e-02,-1.909393478133715460e-01,1.019530768633802875e+00,1.063892474794875920e+00,1.075900822734428885e+00
3.300000000000000000e+01,-6.859615207329663455e-01,-6.821698311258901359e-01,-5.589157856205093783e-02,-4.196503577425069187e-01,5.886468247161348588e-02,6.411142824475450641e-02,1.035394576295144642e+00,1.057636151317959294e+00,1.076152203852984268e+00
3.400000000000000000e+01,-7.240696478949578685e-01,-6.663928623436535803e-01,-2.885477939185860513e-02,-3.577728687353947112e-01,6.422629453103648189e-02,2.883823278321896999e-01,9.786016293101156283e-01,1.049435725898156369e+00,1.040825515894325592e+00
3.500000000000000000e+01,-7.338806222634588483e-01,-6.628886089508773116e-01,5.192613898322327552e-03,-2.932459898553637645e-01,6.476121683651923921e-02,4.676788094207088298e-01,8.607938910745170924e-01,1.033545482609317334e+00,9.596895916923792180e-01
3.600000000000000000e+01,-7.106397830173424301e-01,-6.689251322138675127e-01,3.995293579678937945e-02,-2.306713636047882099e-01,6.086994170231341261e-02,5.928651402127886882e-01,6.996434956219528267e-01,1.005475210327531510e+00,8.409900954456351885e-01
3.700000000000000000e+01,-6.550639533282145432e-01,-6.801424382677656588e-01,7.088753131031198806e-02,-1.740195799825790257e-01,5.336327876675420884e-02,6.578061339218528314e-01,5.154902873430937671e-01,9.642914575563410473e-01,6.984391461702799120e-01
3.800000000000000000e+01,-5.721756474326519237e-01,-6.925171509276339954e-01,9.476077072545875668e-02,-1.262887738966805562e-01,4.333968856948506448e-02,6.546839092444338704e-01,3.300563665191544316e-01,9.131110351594768915e-01,5.375482261034005838e-01
3.900000000000000000e+01,-4.702926704170480865e-01,-7.034012943601591905e-01,1.089949222995972716e-01,-8.927494745093651762e-02,3.208213706113474672e-02,5.652533002150064156e-01,1.668919137702810362e-01,8.583867133194792443e-01,3.473642042858631762e-01
4.000000000000000000e+01,-3.607487626310281748e-01,-7.116762019558324770e-01,1.105907307680892571e-01,-6.340602997752654846e-02,2.102504464459135219e-02,3.447670400797419599e-01,5.123979082089308301e-02,8.082792667399893993e-01,1.214898280887152932e-01
4.100000000000000000e+01,-2.591839077959076643e-01,-7.172625692892049543e-01,9.420772045900388525e-02,-4.760187141949769052e-02,1.173391526711434381e-02,-1.083325286219044004e-01,-2.221761118464068464e-03,7.700133822784673843e-01,1.174087298008325529e-02
4.200000000000000000e+01,-1.897302309230333439e-01,-7.202804405608712601e-01,4.861476423809289044e-02,-3.939084422509962768e-02,5.464556815392602150e-03,-1.433587279639156664e+00,1.182554851707016269e-01,7.474933905209800722e-01,2.069156848116155523e+00
4.300000000000000000e+01,-2.125490936874809278e-01,-7.195171364207009201e-01,-8.332818317805865127e-02,-3.320903899246318430e-02,6.740977149450351827e-03,-1.191054261894054500e+00,7.507174173142900919e-01,7.556281453108423252e-01,1.982186895435029017e+00
4.400000000000000000e+01,-3.288400464924552957e-01,-7.166732857581562532e-01,-1.442697645485311042e-01,-1.362806788881731727e-02,2.959111968743044149e-02,-7.221671981654446126e-01,1.257895238898140811e+00,8.022664758409008279e-01,2.103825894148739550e+00
4.500000000000000000e+01,-4.731284766118620255e-01,-7.176616811519294092e-01,-1.443341656751400415e-01,3.205307096798625660e-02,5.822502748973475140e-02,-9.626035468820773322e-02,1.478363479307139405e+00,8.741503008869085933e-01,2.194824632833809908e+00
4.600000000000000000e+01,-5.905554630954951145e-01,-7.250633135617724490e-01,-9.511819631120996266e-02,1.022362417944430862e-01,7.950582333524909562e-02,5.352625158804162897e-01,1.351877292550183407e+00,9.488379524529346742e-01,2.114078175019447059e+00
4.700000000000000000e+01,-6.421298076362359497e-01,-7.319430951602192703e-01,-1.557022540186901900e-02,1.848905770362057055e-01,8.510893653143632165e-02,1.011803619485508010e+00,9.218479399222868631e-01,9.948577148924510061e-01,1.873550188742939104e+00
4.800000000000000000e+01,-6.121760007530547831e-01,-7.245187219573259174e-01,7.017892310721043914e-02,2.629868424981831043e-01,7.262913443106772116e-02,1.221063321513069511e+00,3.100789403063594629e-01,9.894690425215632024e-01,1.587144584366044553e+00
4.900000000000000000e+01,-5.096226307809805789e-01,-6.931445277077837863e-01,1.386558646682614082e-01,3.202112514340899607e-01,4.521477474445551037e-02,1.131234168598926448e+00,-3.278137995814434658e-01,9.294996677258445805e-01,1.387152631401727287e+00
5.000000000000000000e+01,-3.611186959829270626e-01,-6.412380148624894360e-01,1.731202255876128915e-01,3.455408158211077940e-01,9.826911475119971817e-03,7.951294066999432530e-01,-8.429762668140028392e-01,8.312993085454591924e-01,1.342839759810676492e+00
5.100000000000000000e+01,-2.009441882391614920e-01,-5.839343032749565454e-01,1.675745332277102095e-01,3.357919623512953811e-01,-2.501026176322096103e-02,3.389237569538566253e-01,-1.111368714018609039e+00,7.230634942299245527e-01,1.350009731527094026e+00
5.200000000000000000e+01,-6.202321265576725418e-02,-5.380464853857481744e-01,1.283103137586019959e-01,2.962297397937895815e-01,-5.090703054602211536e-02,-5.243234278161678502e-02,-9.801380064388511837e-01,6.325725416568753756e-01,9.634196622354944672e-01
5.300000000000000000e+01,3.307827077470387039e-02,-5.115420081077696191e-01,7.369803442389592785e-02,2.410427459161488817e-01,-5.852368545973416630e-02,-1.471811555118094361e-01,6.989216764965115736e-02,5.742189699521488278e-01,2.654720763655837520e-02
5.400000000000000000e+01,8.354133239004066236e-02,-5.002057166430592394e-01,3.311786263968462263e-02,2.012521552208128006e-01,-2.518613405574948380e-02,9.431540299989753517e-01,-9.173321091203931466e-02,5.471914448668008246e-01,8.979545062875408101e-01
5.500000000000000000e+01,1.486103004068750899e-01,-4.877482330095412877e-01,9.430743890807949392e-02,1.817202344132358982e-01,-1.512385399566891324e-02,7.789295978853618685e-01,-4.909939695635208712e-01,5.496619213473280530e-01,8.478063966095952253e-01
5.600000000000000000e+01,2.544309509159952132e-01,-4.693726393004986619e-01,1.184973359543020216e-01,1.613754869897932875e-01,-2.441499190626295404e-02,5.159109059642009720e-01,-8.141691858931836556e-01,5.707236998471117984e-01,9.290355261507721174e-01
5.700000000000000000e+01,3.684307702110064531e-01,-4.525876578890951629e-01,1.124712920123935311e-01,1.281064663484896837e-01,-4.017168571994427645e-02,1.661523231306157311e-01,-9.899473836735954713e-01,6.093042286843476374e-01,1.007602416923897293e+00
5.800000000000000000e+01,4.634671245229516900e-01,-4.424169338667621187e-01,8.129245575947278979e-02,8.027801645944160347e-02,-5.379771748683793986e-02,-2.069620778138671624e-01,-9.849993062846338354e-01,6.530556917924397187e-01,1.013056935034242878e+00
5.900000000000000000e+01,5.185256410947244321e-01,-4.393137487744708247e-01,3.301972187217806082e-02,2.296130234139511644e-02,-6.006014721253478961e-02,-5.285781161107028225e-01,-8.068676725890759904e-01,6.834399425376703752e-01,9.304302659004519693e-01
6.000000000000000000e+01,5.219872035320587411e-01,-4.390723610336009775e-01,-2.156838359719034579e-02,-3.524016648972931598e-02,-5.675242921864522005e-02,-7.361777327199249266e-01,-4.992123095755032214e-01,6.856989730211621170e-01,7.911705841843572617e-01
6.100000000000000000e+01,4.737516611828631041e-01,-4.359141341204888498e-01,-7.101455993160693536e-02,-8.503352924566558169e-02,-4.436802263046819850e-02,-7.943000616896948030e-01,-1.297102959497272723e-01,6.547549610731704384e-01,6.477373488756187347e-01
6.200000000000000000e+01,3.845147181889206900e-01,-4.265497646941049381e-01,-1.055790524343614423e-01,-1.188107769024168703e-01,-2.552060168539107068e-02,-6.996488100821606215e-01,2.230104763178707150e-01,5.964147117534738252e-01,5.392421299969066828e-01
6.300000000000000000e+01,2.725337769376122155e-01,-4.121969492189532791e-01,-1.190950035039543137e-01,-1.323568011133348099e-01,-4.210559711309097564e-03,-4.771164982131007037e-01,4.729077312672689826e-01,5.252624639082225100e-01,4.512818751594872557e-01
6.400000000000000000e+01,1.594562476042985233e-01,-3.973255282938743527e-01,-1.097809137720009570e-01,-1.259715229451031648e-01,1.464586822588059660e-02,-1.668951858343916683e-01,4.948134373156430899e-01,4.598141422486521357e-01,2.726943408028180693e-01
6.500000000000000000e+01,6.659733154490583840e-02,-3.863861943062704696e-01,-7.971911723668473337e-02,-1.058875503159067144e-01,2.432356061976536157e-02,2.020495676419691300e-01,-3.598971812887725302e-02,4.145943104837649940e-01,4.211928759530269434e-02
6.600000000000000000e+01,1.273181224443398207e-02,-3.811063101460914204e-01,-3.245202598901544139e-02,-8.948701997055945323e-02,1.022367695431108947e-02,-8.962421415008645642e-01,-3.221321809919269197e-01,3.931535361416268470e-01,9.070191182326712287e-01
6.700000000000000000e+01,-5.075226967358016650e-02,-3.755284959477961926e-01,-9.021191033388512026e-02,-8.866178438597335787e-02,-6.501858783724829942e-03,-8.944038394436898409e-01,2.070599330092093293e-01,3.995482687862269011e-01,8.428320438693919225e-01
6.800000000000000000e+01,-1.594164755700553104e-01,-3.657442814504530126e-01,-1.251003869660900769e-01,-8.914318570273656317e-02,4.212188854308035295e-03,-7.048107349587902082e-01,6.872999036994237310e-01,4.275474815831905584e-01,9.691393297383872341e-01
6.900000000000000000e+01,-2.874566362332343639e-01,-3.551421829260578145e-01,-1.313415032861871834e-01,-7.259475282440655541e-02,2.616585938053172036e-02,-3.269554069252397221e-01,9.946811043965678723e-01,4.816248837303213071e-01,1.096290337561224959e+00
7.000000000000000000e+01,-4.045555842441621031e-01,-3.485766202857191742e-01,-1.053920340727612370e-01,-3.452599429951732496e-02,4.734834570669317622e-02,1.413880847605822888e-01,1.050154427437403948e+00,5.474598358989221092e-01,1.122814911978647467e+00
7.100000000000000000e+01,-4.814535779527678305e-01,-3.476883457980908254e-01,-5.279712512258226409e-02,1.954136457026943094e-02,5.930554792622331345e-02,5.680975701497722463e-01,8.445855623397707790e-01,5.994758401242221701e-01,1.036059621322862334e+00
7.200000000000000000e+01,-4.987859182750120079e-01,-3.482184747168834971e-01,1.268271971765841215e-02,7.795749255921448351e-02,5.772273005150308639e-02,8.350460178847042281e-01,4.413936713595947303e-01,6.161279363847699253e-01,8.921302251014036067e-01
7.300000000000000000e+01,-4.534977898072128366e-01,-3.432483849575304058e-01,7.340546031652724068e-02,1.272906344957261404e-01,4.279255716709907953e-02,8.757825784885381326e-01,-4.543901798828788724e-02,5.889840144855250648e-01,7.690598291397723330e-01
7.400000000000000000e+01,-3.594128352548053296e-01,-3.295185502648368403e-01,1.134413808278613572e-01,1.564975356740182511e-01,1.861543038396561850e-02,6.944871498893153694e-01,-4.846553434513907188e-01,5.248495221671544142e-01,7.172032032973698623e-01
7.500000000000000000e+01,-2.420755364270298360e-01,-3.105227507095794648e-01,1.234575557692881576e-01,1.600140450866323616e-01,-8.254718848064484388e-03,3.655802289111895198e-01,-7.513539321082601807e-01,4.426503666884871735e-01,6.981816350653019532e-01
7.600000000000000000e+01,-1.306423835295342228e-01,-2.934749379800438707e-01,1.036497148235121651e-01,1.393555604181123397e-01,-3.032855195208752214e-02,1.886575966751970895e-02,-6.982503500243819605e-01,3.664396652419338318e-01,4.879094681970045366e-01
7.700000000000000000e+01,-4.890794219754641264e-02,-2.832970746739573720e-01,6.435134884117600651e-02,1.042175259370951845e-01,-3.888754359254378151e-02,-1.867805581671035664e-01,7.945321831410495639e-02,3.149029202557672713e-01,4.119979080968357715e-02
7.800000000000000000e+01,-6.405832612386142856e-03,-2.794016061938540130e-01,2.433258108500124112e-02,7.843016553301561389e-02,-1.557436237377884079e-02,7.729989450594416667e-01,3.007921814951711736e-01,2.917057050630096349e-01,6.880033055116338003e-01
7.900000000000000000e+01,4.553917393140850117e-02,-2.755522345882766566e-01,7.558873386004830164e-02,7.341885847309966018e-02,3.223726995916644834e-03,7.723440159673056193e-01,-1.679577421044377850e-01,2.985250881094421160e-01,6.247250821333264481e-01
8.000000000000000000e+01,1.376847925321083299e-01,-2.687681498322938567e-01,1.066256232021931399e-01,7.236694898347220684e-02,-4.385227992084696734e-03,6.082838299051076536e-01,-5.945111226199899512e-01,3.283575025971832151e-01,7.234526926429065696e-01
8.100000000000000000e+01,2.472697507166930486e-01,-2.614790379798618836e-01,1.125399170462764581e-01,5.753083459792543430e-02,-2.298369833392407274e-02,2.721635192603095721e-01,-8.632697037690558739e-01,3.821215738083771352e-01,8.193075626616703744e-01
8.200000000000000000e+01,3.473318147060424632e-01,-2.571685637854554951e-01,8.967650994570441902e-02,2.429822899917828682e-02,-4.122272932331651901e-02,-1.455555159656604924e-01,-9.003973057475546105e-01,4.439669508959743216e-01,8.319017164254849384e-01
8.300000000000000000e+01,4.116929517052490550e-01,-2.568762918282239682e-01,4.293722627178349349e-02,-2.249960281041410437e-02,-5.114422075349994018e-02,-5.199953569045200341e-01,-6.994007420443398848e-01,4.903489417039899045e-01,7.595565691744324832e-01
8.400000000000000000e+01,4.233206123267895249e-01,-2.571910032411140468e-01,-1.487770121496971749e-02,-7.230443419124153726e-02,-4.876063432009637710e-02,-7.405874660504065954e-01,-3.236164275754355169e-01,5.031644160961249446e-01,6.531973870676494043e-01
8.500000000000000000e+01,3.802643970215798253e-01,-2.529611620581789233e-01,-6.730347394331982758e-02,-1.130046642914465521e-01,-3.441628312371437792e-02,-7.486064883748551058e-01,1.159681746796357021e-01,4.765235077648565243e-01,5.738602919754587361e-01
8.600000000000000000e+01,2.960804950460571017e-01,-2.422553270457276087e-01,-9.973236083638217786e-02,-1.349246909479957512e-01,-1.217785439732069729e-02,-5.562214576289458146e-01,4.952970575645463391e-01,4.179124539803564797e-01,5.547014851589666673e-01
8.700000000000000000e+01,1.948428353873971619e-01,-2.283728767449155761e-01,-1.042619526135834807e-01,-1.337019482480732713e-01,1.166994145596475692e-02,-2.461539327497552776e-01,7.044266450494699461e-01,3.449650048863825980e-01,5.568086568638229705e-01
8.800000000000000000e+01,1.030252454930347117e-01,-2.168724694463431413e-01,-8.260887571924308004e-02,-1.115683768035209550e-01,3.029109512502412699e-02,4.308754599397323498e-02,6.251699176299729821e-01,2.789930979553045254e-01,3.926939625292499292e-01
8.900000000000000000e+01,4.015195239114784098e-02,-2.107660106964739377e-01,-4.671408945425983839e-02,-7.790119514269995549e-02,3.629920476090703341e-02,1.389313835501616579e-01,-8.908834462706609336e-02,2.358027251119100831e-01,2.723866248355302430e-02
9.000000000000000000e+01,9.378958980788720812e-03,-2.087307592607133000e-01,-1.740047937951850338e-02,-5.412520759774112900e-02,1.401279687083459118e-02,-6.796898588849414891e-01,-3.270822369160888421e-01,2.169911703028398753e-01,5.689610939770641806e-01
9.100000000000000000e+01,-3.322273077424027499e-02,-2.065746617308558131e-01,-6.404134864100002877e-02,-5.073212655316070713e-02,-4.886125758405135411e-03,-7.045554458275277154e-01,1.149245296726085219e-01,2.246681061802189572e-01,5.096060237656966363e-01
9.200000000000000000e+01,-1.135337694718800278e-01,-2.024029972217299689e-01,-9.428723447929726609e-02,-5.189798221173488185e-02,1.734492469155928971e-03,-5.663963958955643418e-01,5.245627103634383781e-01,2.558190409300346024e-01,5.959709143873213044e-01
9.300000000000000000e+01,-2.117560710363657339e-01,-1.977360954751428979e-01,-1.017600217892676989e-01,-4.030928451903360160e-02,1.927110471780188808e-02,-2.523397249684928290e-01,7.829561736672422390e-01,3.103087382020466301e-01,6.766957066808235721e-01
9.400000000000000000e+01,-3.025495048442193857e-01,-1.952146886247985713e-01,-8.157816195110469126e-02,-1.127600070270038876e-02,3.664395053891406073e-02,1.457649447514643148e-01,8.126507071815978200e-01,3.711736808377255059e-01,6.816485910011484961e-01
9.500000000000000000e+01,-3.605299371006973064e-01,-1.955782170371775097e-01,-3.800884891022324186e-02,3.056621666797042919e-02,4.589482286999082422e-02,4.985832889762473186e-01,6.074921221187133957e-01,4.155935219519373280e-01,6.176319744826699321e-01
9.600000000000000000e+01,-3.691924043410462208e-01,-1.958378933131976196e-01,1.618191474319781789e-02,7.486137943007335760e-02,4.304805690434929805e-02,6.925852787297620550e-01,2.357363749405441689e-01,4.270535418172334285e-01,5.352460067832910395e-01
9.700000000000000000e+01,-3.271452627144090797e-01,-1.917539979515861803e-01,6.431704243392458165e-02,1.098057186771304317e-01,2.862662121608372176e-02,6.714732738586846050e-01,-1.850714688149526221e-01,4.010075808395573982e-01,4.851278060758240085e-01
9.800000000000000000e+01,-2.484921742199018013e-01,-1.822458360519630116e-01,9.185108758899182546e-02,1.262867632055029998e-01,7.012264379056592362e-03,4.568760500323658102e-01,-5.282748609790586247e-01,3.455373295473851414e-01,4.878100538356205385e-01
9.900000000000000000e+01,-1.574627707676369837e-01,-1.707730252328193143e-01,9.166384435032200184e-02,1.207781334246901678e-01,-1.527000633428670859e-02,1.468547846522857137e-01,-6.921078686928874291e-01,2.778142208258461698e-01,5.005796296818803004e-01
1.000000000000000000e+02,-7.955159216729246197e-02,-1.621249194075391475e-01,6.715350314613535709e-02,9.635536577047253137e-02,-3.155832402826789368e-02,-1.014404422548916967e-01,-5.831617851231151173e-01,2.177218928410393217e-01,3.503678309528463486e-01
1.010000000000000000e+02,-3.119295964908164534e-02,-1.581605465764627239e-01,3.274791723156249973e-02,6.262700307198071359e-02,-3.542014126055479523e-02,-9.118995386891126653e-02,1.021501269358387615e-01,1.795464096793235043e-01,1.875025611962214192e-02
1.020000000000000000e+02,-9.337178979235381815e-03,-1.570433397000671472e-01,1.268652548464147857e-02,3.972762436158177451e-02,-1.313810088096368546e-02,6.042803357123305297e-01,3.073269909425175861e-01,1.632839098517877285e-01,4.596046034903892297e-01
1.030000000000000000e+02,2.637244440321164993e-02,-1.557439118770584108e-01,5.524792407297554608e-02,3.655942112519704190e-02,4.604401093450732549e-03,6.316922084187297504e-01,-9.841699226698835679e-02,1.713528430093343158e-01,4.087209505438123003e-01
1.040000000000000000e+02,9.671689149670345542e-02,-1.530882271720050980e-01,8.321986287176262598e-02,3.785336688244172326e-02,-1.286907837832192191e-03,5.053571528512539324e-01,-4.743399494817033824e-01,2.028552229841946719e-01,4.803842396122304792e-01
1.050000000000000000e+02,1.836896262567414562e-01,-1.501330609463784604e-01,9.024390745351845711e-02,2.757224902531739061e-02,-1.729306691907409044e-02,2.126973834587925494e-01,-7.055257175695656136e-01,2.559004820154335280e-01,5.430067150822670552e-01
1.060000000000000000e+02,2.637565999401674244e-01,-1.488261353639363793e-01,7.147367632879535193e-02,1.461020928387186512e-03,-3.298593172485471403e-02,-1.558269305459237808e-01,-7.184582070394217590e-01,3.129144535831248630e-01,5.404642275456645883e-01
1.070000000000000000e+02,3.133541983367295058e-01,-1.495236868784602380e-01,3.108835304384718196e-02,-3.594593851584835381e-02,-4.085362249364912074e-02,-4.738036513666874505e-01,-5.112547670211270434e-01,3.528112827200964863e-01,4.858713368502323715e-01
1.080000000000000000e+02,3.176308969258270221e-01,-1.496021760518665977e-01,-1.842940203217518363e-02,-7.479234044717536500e-02,-3.728155939621025095e-02,-6.331010254049350694e-01,-1.554558857284652207e-01,3.613774335527910608e-01,4.249834407764019328e-01
1.090000000000000000e+02,2.763311465443653026e-01,-1.457457766243693553e-01,-6.099916634927176479e-02,-1.040930663690275565e-01,-2.307880924124436350e-02,-5.852742681498146471e-01,2.311869658675949624e-01,3.356927615421141375e-01,3.959933821453657243e-01
1.100000000000000000e+02,2.038452284838545014e-01,-1.376010307110311082e-01,-8.305536086804167495e-02,-1.157596478500501902e-01,-2.769524837097616689e-03,-3.610631222970920318e-01,5.274822177912172894e-01,2.842412358112111348e-01,4.086040683688659247e-01
1.110000000000000000e+02,1.236172006329460255e-01,-1.284793444657777173e-01,-7.878907651890268427e-02,-1.072818703138106872e-01,1.724625290028356309e-02,-6.653050448226949243e-02,6.457771107600018823e-01,2.231651983677413464e-01,4.214543848082009658e-01
1.120000000000000000e+02,5.908508499543332210e-02,-1.222143342446534442e-01,-5.302353301935901209e-02,-8.238456241377896394e-02,3.086212751325984049e-02,1.367015260804553545e-01,5.191279404859441282e-01,1.702309397741522679e-01,2.881811258259034392e-01
1.130000000000000000e+02,2.327060433288065042e-02,-1.197428415796410878e-01,-2.140282723511632151e-02,-5.041166870056615346e-02,3.283885425264745916e-02,4.759451091982686011e-02,-1.067717843240378328e-01,1.376868796909967163e-01,1.366545139743637061e-02
1.140000000000000000e+02,8.467888562651270865e-03,-1.191563494442823556e-01,-9.236074663260008047e-03,-2.941960558075541396e-02,1.175621769658753875e-02,-5.445680613376071566e-01,-2.698283774912224042e-01,1.239313022276434251e-01,3.693617267285454475e-01
1.150000000000000000e+02,-2.199502746983249615e-02,-1.183535157538627147e-01,-4.845613009645190900e-02,-2.648237792098001586e-02,-3.938121922805138883e-03,-5.647574828079623410e-01,9.960491196154587501e-02,1.324996513703008694e-01,3.288721528744532052e-01
1.160000000000000000e+02,-8.416932626431529452e-02,-1.166513524742095881e-01,-7.383307982650354206e-02,-2.728410940687116606e-02,1.643422289690515568e-03,-4.423529492180702793e-01,4.377591601386552345e-01,1.639831108909275692e-01,3.873092139672253964e-01
1.170000000000000000e+02,-1.610994806280648395e-01,-1.148417665773254909e-01,-7.959249125611099485e-02,-1.747523254499824819e-02,1.617472265021857938e-02,-1.684051037554750718e-01,6.365745533682303225e-01,2.145778275565779769e-01,4.335874409668543095e-01
1.180000000000000000e+02,-2.309065427696434525e-01,-1.143423335973366706e-01,-6.152773499970897592e-02,6.486344873300397933e-03,3.003226725490611843e-02,1.690234969117040686e-01,6.298296968704663046e-01,2.666864688483345236e-01,4.252543895682042718e-01
1.190000000000000000e+02,-2.721123796372671433e-01,-1.151754684416555902e-01,-2.401734553992680016e-02,4.006354444645955637e-02,3.634085241856006149e-02,4.495102708083078547e-01,4.215864298683923983e-01,3.013521423808303568e-01,3.797946014113352531e-01
1.200000000000000000e+02,-2.718655128247011166e-01,-1.150350509795026316e-01,2.080644618650705907e-02,7.396278577175655067e-02,3.199574291800697662e-02,5.736150919252849256e-01,8.591238763828133729e-02,3.067100413488291211e-01,3.364152120341633578e-01
1.210000000000000000e+02,-2.312115861876980205e-01,-1.114062259116115339e-01,5.775973831579930134e-02,9.817028942318922757e-02,1.813573456134654621e-02,5.027290461140045963e-01,-2.622118479864775642e-01,2.813763364661682198e-01,3.214915470311804913e-01
1.220000000000000000e+02,-1.646949748855889850e-01,-1.044858792371292505e-01,7.459474544876300295e-02,1.057461254659313454e-01,-6.567348700339263774e-04,2.760968841453887990e-01,-5.108987057954939015e-01,2.340700410407801635e-01,3.372469770183028070e-01
1.230000000000000000e+02,-9.459508959789021676e-02,-9.730961994202025345e-02,6.697113191433655410e-02,9.518572418390544576e-02,-1.828136919828913035e-02,3.581752608686315006e-03,-5.884511232488105481e-01,1.797138174080096795e-01,3.462875534045366521e-01
1.240000000000000000e+02,-4.193176900268028029e-02,-9.283003825257025998e-02,4.090190687224796312e-02,7.069329943800810312e-02,-2.933460680130667297e-02,-1.569277838894840293e-01,-4.518656195214511562e-01,1.338159817849609023e-01,2.288088674619694618e-01
1.250000000000000000e+02,-1.647626541815065682e-02,-9.133457888320432871e-02,1.245900683464822370e-02,4.112453531409260288e-02,-2.975131468444265626e-02,-1.077217998529309342e-02,1.058144873144674369e-01,1.065132273638359772e-01,1.131274558725913967e-02
1.260000000000000000e+02,-7.135465178087730884e-03,-9.104436394233716978e-02,6.709065060080841511e-03,2.228566927798514286e-02,-1.033144079163871888e-02,4.964769028145611385e-01,2.223540154306411776e-01,9.480713236329696425e-02,2.959306232064690123e-01
1.270000000000000000e+02,1.929516529922005452e-02,-9.053073029432284757e-02,4.313894199613353686e-02,1.941241409021885952e-02,2.941201370718047031e-03,5.031823270344997212e-01,-1.105509264041399792e-01,1.039931600366421488e-01,2.654139615686677556e-01
1.280000000000000000e+02,7.467374756786483714e-02,-8.943415024864852236e-02,6.576245499301247577e-02,1.929644271059545793e-02,-2.499366414771390672e-03,3.794355425917834146e-01,-4.083781668504320450e-01,1.351959164582777206e-01,3.107440581420404246e-01
1.290000000000000000e+02,1.425850185820890237e-01,-8.838753388901897379e-02,6.974619579466728725e-02,9.466142523537562567e-03,-1.554554961699955787e-02,1.222294430644820656e-01,-5.722855783893640025e-01,1.825887386068366924e-01,3.424508199843023237e-01
1.300000000000000000e+02,2.026782250349861147e-01,-8.839500350644999283e-02,5.192191375827696215e-02,-1.278207534013378610e-02,-2.747366513871424276e-02,-1.830741858995055815e-01,-5.455453595537823608e-01,2.291423321927111567e-01,3.311358968734324226e-01
1.310000000000000000e+02,2.357250550809540379e-01,-8.921523345654507053e-02,1.708541747205261085e-02,-4.289331215420603971e-02,-3.216750550584919488e-02,-4.246596587960894120e-01,-3.386790637932429737e-01,2.582482441408769369e-01,2.950393340606786707e-01
1.320000000000000000e+02,2.310881172011627904e-01,-8.884833348012706467e-02,-2.305528228902245513e-02,-7.221781702140049608e-02,-2.710808004511552211e-02,-5.145339061801590397e-01,-2.670344696576012686e-02,2.603412211200323845e-01,2.654582146888659344e-01
1.330000000000000000e+02,1.911627395094369353e-01,-8.547091756039348898e-02,-5.447439866183527435e-02,-9.181647429695319329e-02,-1.374425943673897831e-02,-4.249300745751036223e-01,2.807690347566565991e-01,2.354465978830962702e-01,2.593968191565877435e-01
1.340000000000000000e+02,1.304645540322935948e-01,-7.966533966925275212e-02,-6.647978422710502933e-02,-9.593605859959469795e-02,3.383880528074961497e-03,-2.018671252151407747e-01,4.831220193365502458e-01,1.923598344285996353e-01,2.741572218104513792e-01
1.350000000000000000e+02,6.980164478046656240e-02,-7.410559057171609010e-02,-5.620773224937310880e-02,-8.400611151202055926e-02,1.859252117922186032e-02,4.523782942413091812e-02,5.249241846981713699e-01,1.446579619233877845e-01,2.775918608920467379e-01
1.360000000000000000e+02,2.761456326472487913e-02,-7.097056822517165686e-02,-3.053177267374510354e-02,-6.055045726835418807e-02,2.724698973138069483e-02,1.671954169896709974e-01,3.852297573203821157e-01,1.055477670343396568e-01,1.763562733874704525e-01
1.370000000000000000e+02,1.073439319469469098e-02,-7.011907937303342442e-02,-5.361201696410271798e-03,-3.376747406136287877e-02,2.642124019215629990e-02,-1.842377397071132475e-02,-9.993138323273656476e-02,8.306009397289465523e-02,1.032571680213192206e-02
1.380000000000000000e+02,5.731900452080439766e-03,-6.999799032971666668e-02,-4.701571237813371301e-03,-1.715506926924753942e-02,8.965367436432976692e-03,-4.967128289141229391e-01,-1.075925027373819676e-01,7.300241311079268269e-02,2.582997810531643679e-01
1.390000000000000000e+02,-1.913160993109090310e-02,-6.965369534350483727e-02,-4.193990156277758313e-02,-1.297449589754419604e-02,4.503122707863720250e-04,-4.446924240188223632e-01,1.949023656973239704e-01,8.452899763745745643e-02,2.357382841341495172e-01
1.400000000000000000e+02,-7.108172517671190738e-02,-6.906599257357710908e-02,-6.043240352937567089e-02,-8.805273371463166396e-03,7.068513661091796116e-03,-2.761855005866183932e-01,4.326863325347929390e-01,1.166288776638596675e-01,2.634958930966904145e-01
1.410000000000000000e+02,-1.304064718061296313e-01,-6.888622915806787150e-02,-5.838821090673992215e-02,4.719946378365953189e-03,1.855891547545961140e-02,-1.255817074888982907e-02,5.234108889204110993e-01,1.597718838434052102e-01,2.741166662930132891e-01
1.420000000000000000e+02,-1.768834127394227351e-01,-6.957364575264482487e-02,-3.640249123234601258e-02,2.812204823796114750e-02,2.717788352678376235e-02,2.571818925887627283e-01,4.337123994541992045e-01,1.974407815109992803e-01,2.542489713158567755e-01
1.430000000000000000e+02,-1.945580673704593866e-01,-7.023501070010845782e-02,-1.840588353065870366e-03,5.581471802879716532e-02,2.809400115636671511e-02,4.321324531973293470e-01,1.960287236289693091e-01,2.160873474363227964e-01,2.251657175939448807e-01
1.440000000000000000e+02,-1.776369028397230820e-01,-6.900948633422203382e-02,3.288980149216886445e-02,7.945385232717151747e-02,2.016608661403442374e-02,4.454923790551226781e-01,-9.815648474395027856e-02,2.100440506078412595e-01,2.080981552934824674e-01
1.450000000000000000e+02,-1.329420881930371556e-01,-6.510041095781968212e-02,5.500619138203962505e-02,9.170076825214933114e-02,6.073075433103526828e-03,3.007843913280527914e-01,-3.407825499065515462e-01,1.827108550513910357e-01,2.066039963873984586e-01
1.460000000000000000e+02,-7.707431020133966026e-02,-5.996204022967538405e-02,5.703282876858705580e-02,8.923736715099421513e-02,-9.118501236357698381e-03,7.176320920943148052e-02,-4.595111462037064776e-01,1.443436658800908712e-01,2.163004516814807376e-01
1.470000000000000000e+02,-2.930000594918710094e-02,-5.599352414387372134e-02,4.023948383662970946e-02,7.373973992962094826e-02,-2.047083813051306725e-02,-1.314578436845677545e-01,-4.393464677802372265e-01,1.070961512509443769e-01,2.103064834171672615e-01
1.480000000000000000e+02,-3.290459556267151617e-03,-5.431339713637334948e-02,1.406155408348052846e-02,5.065418994374039363e-02,-2.512399903011447791e-02,-1.852608875539823174e-01,-2.934480542932845215e-01,7.972177758899516575e-02,1.204333570258037528e-01
1.490000000000000000e+02,-1.232332486970256103e-04,-5.415165571574614284e-02,-6.050132539611248646e-03,2.717890374512697826e-02,-2.218993709581865148e-02,7.490681735533276375e-02,8.255274898940571926e-02,6.480823423023046592e-02,1.242598765201301074e-02
1.500000000000000000e+02,-1.691885144406691860e-03,-5.419099777452163896e-02,2.225116427922804469e-03,1.319976257327258595e-02,-7.577943767457568161e-03,3.618493001687451138e-01,2.096677161640391474e-01,5.635722510904349336e-02,1.748954672340546912e-01
1.510000000000000000e+02,1.547722295175344223e-02,-5.399328392417539202e-02,2.982492268293718968e-02,1.201286767262414908e-02,3.795613216230713655e-03,3.893096648981594354e-01,-5.062183991866867072e-02,6.483101743506178294e-02,1.541245858598685181e-01
1.520000000000000000e+02,5.553346594307832784e-02,-5.346351563378710925e-02,4.872601395579106293e-02,1.368253797816876630e-02,1.226849113881511863e-05,3.137825945884098466e-01,-2.963025181703372590e-01,9.221577834424589393e-02,1.862546989407173892e-01
1.530000000000000000e+02,1.072452963968140160e-01,-5.286531902303132080e-02,5.424658752321095956e-02,7.834478370196762756e-03,-1.041681271139904309e-02,1.218944089949703519e-01,-4.446509207576742062e-01,1.319427029090968484e-01,2.125726882748805446e-01
1.540000000000000000e+02,1.551276860260626389e-01,-5.282018835629155584e-02,4.249456099781203505e-02,-8.282799321805194015e-03,-2.056140048028127360e-02,-1.221647356036861948e-01,-4.407115761936662435e-01,1.707387915457625471e-01,2.091509160162242642e-01
1.550000000000000000e+02,1.833575753632877836e-01,-5.331966559102223335e-02,1.616063761458070777e-02,-3.145904357318764222e-02,-2.521479610142774927e-02,-3.252939269771416564e-01,-2.846412592361129423e-01,1.958305664469371932e-01,1.868367853877300200e-01
1.560000000000000000e+02,1.822172700858030181e-01,-5.320814124711881199e-02,-1.579671601848130907e-02,-5.482413236944889273e-02,-2.192304246603745885e-02,-4.090718467503427491e-01,-3.413205356527290735e-02,1.994243749657872433e-01,1.685047728843185599e-01
1.570000000000000000e+02,1.524178745032246651e-01,-5.127180258101426275e-02,-4.177263914072369688e-02,-7.092189163117941508e-02,-1.155632569800323257e-02,-3.445277059554177068e-01,2.197743945056516990e-01,1.810205042666477859e-01,1.670001246512285986e-01
1.580000000000000000e+02,1.049945280180182849e-01,-4.775481339164876216e-02,-5.244860438974602301e-02,-7.470785558143860916e-02,2.271866989973763979e-03,-1.662052927748129405e-01,3.907970829351809505e-01,1.471110270626472538e-01,1.803465593770079978e-01
1.590000000000000000e+02,5.676102349061121211e-02,-4.431457702244662872e-02,-4.489102392064681091e-02,-6.538511047503964280e-02,1.481966230693360954e-02,3.590465033716555565e-02,4.294107247929830895e-01,1.081463573854840737e-01,1.856827144830691945e-01
1.600000000000000000e+02,2.302083045505498582e-02,-4.237295283511389316e-02,-2.440230624482690042e-02,-4.647161513806279121e-02,2.210507704385011526e-02,1.364416156063296137e-01,3.150909593099758821e-01,7.462669603786749317e-02,1.178986271081463033e-01
1.610000000000000000e+02,9.641826122426075396e-03,-4.186056199617880363e-02,-4.063627733656293047e-03,-2.469238304397791683e-02,2.152520093878526955e-02,-1.671227227763779841e-02,-9.347219451214405783e-02,5.417409517301029903e-02,9.016351191597991518e-03
1.620000000000000000e+02,5.732440622867025423e-03,-4.179442799566578104e-02,-3.779868156362230485e-03,-1.139672446824067931e-02,6.879847281375168523e-03,-3.506178563297071560e-01,-1.168650349185519077e-01,4.439752377643498699e-02,1.365903175637534772e-01
1.630000000000000000e+02,-1.218194425033334097e-02,-4.162978214934392324e-02,-2.988408164318923782e-02,-8.866618237070078568e-03,-8.609841379303745552e-04,-3.316798124012030891e-01,1.098090078351381393e-01,5.342148515180548951e-02,1.220695161562347225e-01
1.640000000000000000e+02,-4.983118182050819134e-02,-4.131387442746518174e-02,-4.422677904099571455e-02,-7.301854349406587848e-03,3.455893338078916237e-03,-2.331214937046900970e-01,3.036094051590402243e-01,7.881149130604045427e-02,1.465243017281321058e-01
1.650000000000000000e+02,-9.456831767023790580e-02,-4.114378151040733872e-02,-4.517012954984774703e-02,1.130522997639503684e-03,1.231208058574636242e-02,-4.576245641563501249e-02,3.986671670007472246e-01,1.132659855300932883e-01,1.610297124615945319e-01
1.660000000000000000e+02,-1.320627761840635073e-01,-4.145349675353948715e-02,-3.099829308851915002e-02,1.767223194756399260e-02,1.983915722334035625e-02,1.691915192913346078e-01,3.519787571528697478e-01,1.443113417659208364e-01,1.525148156869889360e-01
1.670000000000000000e+02,-1.492410984143097974e-01,-4.188981187929404632e-02,-5.487079094293276053e-03,3.858648458621719013e-02,2.175240560199393283e-02,3.245467296913121524e-01,1.765843194397657412e-01,1.613067071586777035e-01,1.365126016253308538e-01
1.680000000000000000e+02,-1.397427837269742401e-01,-4.138636193435635269e-02,2.221175645717415187e-02,5.737989851320519918e-02,1.648656112874119159e-02,3.535558405596259113e-01,-5.742266851212575463e-02,1.590550160607193952e-01,1.282990952528770545e-01
1.690000000000000000e+02,-1.072644511466468581e-01,-3.930478814817564559e-02,4.129478787751738461e-02,6.784336805861464204e-02,5.767825544077801771e-03,2.480570896458856311e-01,-2.573739920408040782e-01,1.392543671058724397e-01,1.277736915026068121e-01
1.700000000000000000e+02,-6.429819018000315634e-02,-3.636473443628096547e-02,4.456712686700026876e-02,6.681386596302486824e-02,-6.328747486270044215e-03,6.590641654703439933e-02,-3.567787847127013579e-01,1.093024505575900251e-01,1.316347569631433068e-01
1.710000000000000000e+02,-2.649148074360861693e-02,-3.401260968264242096e-02,3.221775961850265740e-02,5.530946150965179720e-02,-1.553938338187536156e-02,-9.644700126709479515e-02,-3.433888512035238594e-01,7.872260903085558092e-02,1.272179271842908410e-01
1.720000000000000000e+02,-5.272808108115668684e-03,-3.298962640864009505e-02,1.195127080860078003e-02,3.758993591077628565e-02,-1.941918174289491983e-02,-1.388156501543909016e-01,-2.324625597110992758e-01,5.521828258110731552e-02,7.330862639522263413e-02
1.730000000000000000e+02,-1.785257930870672374e-03,-3.286726043608110409e-02,-3.675128978896660941e-03,1.933348687938866300e-02,-1.734997295490917427e-02,5.103616594973203746e-02,7.499698338996223235e-02,4.209222973324196204e-02,8.229237752442858378e-03
1.740000000000000000e+02,-2.502463436626551664e-03,-3.288142279494211950e-02,1.787154980389038614e-03,8.609969013229148982e-03,-5.557485385791433551e-03,2.551814572614924392e-01,1.852554964074274446e-01,3.457833745883935606e-02,9.943717507926126686e-02
1.750000000000000000e+02,9.777414762200200421e-03,-3.278713062307535286e-02,2.116518028668811641e-02,8.361959785008773668e-03,3.891296355745222160e-03,3.066047415315625857e-01,-2.758866914224964578e-02,4.127497049386041200e-02,9.476760219467682267e-02
1.760000000000000000e+02,3.949680283217347349e-02,-3.249575555926318554e-02,3.696524351655720159e-02,1.055421508849359140e-02,8.676714210191249256e-04,2.408360138993370092e-01,-2.227458863267434697e-01,6.398863259516009150e-02,1.076177154664081786e-01
1.770000000000000000e+02,7.884701886472732235e-02,-3.212950622019055541e-02,4.137287118765208688e-02,6.761856593402813982e-03,-7.425354023999962069e-03,9.290079175818398427e-02,-3.385225105107350640e-01,9.519312270899332740e-02,1.232280472317882070e-01
1.780000000000000000e+02,1.153633725967878748e-01,-3.206715368176163428e-02,3.240463755910346494e-02,-5.153171382481997256e-03,-1.541520856762310446e-02,-8.307548075190382408e-02,-3.441558916998407325e-01,1.251049737139672546e-01,1.253448132938724535e-01
1.790000000000000000e+02,1.373218538738891492e-01,-3.233860490939053506e-02,1.311687543784317497e-02,-2.280050078937679095e-02,-1.938750609744405162e-02,-2.324636959169067985e-01,-2.391117538540102616e-01,1.448132161407380547e-01,1.112138007504888809e-01
1.800000000000000000e+02,1.377391454962367257e-01,-3.231626730370441153e-02,-1.033768013982152255e-02,-4.116609240204487791e-02,-1.756890008064351458e-02,-3.068003517209331732e-01,-5.207017844945462104e-02,1.487501071557548182e-01,9.683775929984636544e-02
1.810000000000000000e+02,1.165567077035364746e-01,-3.126636606556552206e-02,-3.041342616557200437e-02,-5.455522596704856508e-02,-1.013055882936346637e-02,-2.751279327063248514e-01,1.591379498999461184e-01,1.362605194151013388e-01,1.010202664536137551e-01
1.820000000000000000e+02,8.095841364331574086e-02,-2.921584252960182301e-02,-4.009755668701952408e-02,-5.853668094621431589e-02,8.124299000081601583e-04,-1.424207235522842729e-01,3.184838585939147593e-01,1.115475114252521827e-01,1.217156306820248862e-01
1.830000000000000000e+02,4.339441397771047482e-02,-2.710770014506688058e-02,-3.552803506236874159e-02,-5.167000255671520825e-02,1.158661403757956475e-02,3.147495239544515627e-02,3.605744034296293199e-01,8.175685069817371919e-02,1.310045730369286121e-01
1.840000000000000000e+02,1.680487563106625865e-02,-2.590081058410742890e-02,-1.907195645481349344e-02,-3.639160679201105392e-02,1.815653738553292193e-02,1.280160678120069173e-01,2.558955458526857019e-01,5.450691930058346180e-02,8.187064400529234232e-02
1.850000000000000000e+02,7.255906402350095416e-03,-2.561281573661609162e-02,-1.493646374417420628e-03,-1.856026834044153043e-02,1.757781083949004619e-02,-2.144516636758105055e-02,-8.147239556225480128e-02,3.693722352786433377e-02,7.097646399185744345e-03
1.860000000000000000e+02,5.166823828589535601e-03,-2.558834675110038467e-02,-2.593545430132687766e-03,-7.804455567590870210e-03,5.437331481739333429e-03,-2.129235746806955043e-01,-1.519771508584866204e-01,2.790448236712528979e-02,6.843350303786892297e-02
1.870000000000000000e+02,-5.947049508403176588e-03,-2.551473771965875534e-02,-1.832884414542448881e-02,-6.983199799738929424e-03,-2.777467887073949496e-03,-2.492858444071356094e-01,9.926192519919361384e-04,3.284501748777793328e-02,6.214441751475804909e-02
1.880000000000000000e+02,-3.099252265370327705e-02,-2.531052446345810961e-02,-3.073427391719888227e-02,-8.917560258276228252e-03,-1.277066580571376226e-03,-2.202657884742393324e-01,1.855965781793114666e-01,5.125337532576985239e-02,8.296310740404759521e-02
1.890000000000000000e+02,-6.456342351482780018e-02,-2.503889964000442434e-02,-3.597484648220459352e-02,-6.147505290776084791e-03,5.925221102769086257e-03,-9.643746086885496283e-02,3.063568907126190122e-01,7.850141270685669082e-02,1.031547283459355452e-01
1.900000000000000000e+02,-9.698264207489996902e-02,-2.497926347726864976e-02,-2.940888401766466459e-02,4.076378428364332146e-03,1.357515284904472694e-02,8.012788352397956504e-02,3.050662731355962554e-01,1.053346123685162533e-01,9.948590872287464693e-02
1.910000000000000000e+02,-1.167099453648140217e-01,-2.518441780113028425e-02,-1.153181688095176495e-02,1.965656579287310482e-02,1.714332598244295777e-02,2.310342382727647859e-01,1.809340553433498588e-01,1.227547280235079807e-01,8.611395163726703883e-02
1.920000000000000000e+02,-1.159409983414339679e-01,-2.513364402069204195e-02,1.118657715979488702e-02,3.529341588337552710e-02,1.446239118173363834e-02,2.880464783930694606e-01,-1.264014823530157025e-02,1.251157089662592869e-01,8.313054706205942612e-02
1.930000000000000000e+02,-9.488187529142376453e-02,-2.425636525677387842e-02,2.945249346503720639e-02,4.521802660623046310e-02,6.386925727827362509e-03,2.278623664118212266e-01,-1.916108117027877089e-01,1.119993465874240257e-01,8.863596118819622172e-02
1.940000000000000000e+02,-6.203026134584860296e-02,-2.273041823433434930e-02,3.579521143286847062e-02,4.592393826503517185e-02,-3.723048601415534630e-03,8.553495810953226641e-02,-2.788940053687976595e-01,8.813961421475056957e-02,8.509809528945037893e-02
1.950000000000000000e+02,-3.024582285855666186e-02,-2.137359428238850417e-02,2.844196958869864636e-02,3.779213733136548709e-02,-1.156889816960315551e-02,-5.710562766180093952e-02,-2.448640480227491090e-01,6.117737339862863027e-02,6.321945472473543270e-02
1.960000000000000000e+02,-1.030771252182959702e-02,-2.072822282760233836e-02,1.275706354005718031e-02,2.481332515555725177e-02,-1.407799143888444765e-02,-1.041525395682723898e-01,-1.260028714343256473e-01,3.889141007236929237e-02,2.672447510821574293e-02
1.970000000000000000e+02,-4.708093184755052403e-03,-2.061177103643731939e-02,-4.586164386839024242e-04,1.241873718983582849e-02,-1.108219403630966715e-02,3.014891355754976965e-02,5.708892629007042419e-02,2.691210942645175588e-02,4.168102493653701168e-03
1.980000000000000000e+02,-3.784305082520739768e-03,-2.060538365492354043e-02,2.094369731399698190e-03,5.750702747551336702e-03,-3.226721890092769992e-03,3.026394093729921075e-01,1.179793595979707899e-01,2.206289875203809592e-02,1.055097413967807929e-01
1.990000000000000000e+02,1.075978055962269198e-02,-2.052815742234579896e-02,2.508616514711163245e-02,5.812637706524308515e-03,2.625794870576042116e-03,2.546957110818827696e-01,-9.470572988971123762e-02,3.474442922895201735e-02,7.383908051744886292e-02
2.000000000000000000e+02,4.135362860863416729e-02,-2.033882445626040633e-02,3.525851906982457179e-02,5.787968570363843934e-03,-2.090989771789173064e-03,1.622737943247640202e-01,-2.384973526912651243e-01,5.835089000827538980e-02,8.321377156529752295e-02
2.010000000000000000e+02,7.601452661262587951e-02,-2.022398012230887387e-02,3.415532536766057586e-02,-3.971841724994292617e-04,-9.376992849204970892e-03,2.256181863743499105e-02,-2.914181806607306080e-01,8.626638759830410064e-02,8.543359167983874403e-02
2.020000000000000000e+02,1.038534546282383481e-01,-2.038287064997724995e-02,2.249172846042537741e-02,-1.275415088792202639e-02,-1.468017684567453872e-02,-1.163523164264923804e-01,-2.538773734334379695e-01,1.099320483770903634e-01,7.799158227927192877e-02
2.030000000000000000e+02,1.165927380065509555e-01,-2.061894335325693134e-02,4.485708218564315661e-03,-2.809993906455609397e-02,-1.586470438487089241e-02,-2.109861804509908789e-01,-1.466552638698329636e-01,1.228023793732933022e-01,6.602293476202843181e-02
2.040000000000000000e+02,1.111363355004647835e-01,-2.040430750865443107e-02,-1.388259963461106056e-02,-4.215971355820127831e-02,-1.265263670812864609e-02,-2.375991021260674130e-01,-2.688213175456104567e-03,1.220568640797065896e-01,5.646055982119010247e-02
2.050000000000000000e+02,9.011089809890585056e-02,-1.940176802368125467e-02,-2.711781484011472829e-02,-5.111412108891748296e-02,-6.071241718864305546e-03,-1.930683878091707384e-01,1.412724550187479666e-01,1.090013384827923926e-01,5.723330891825650912e-02
2.060000000000000000e+02,6.058457354007076856e-02,-1.784882946010034679e-02,-3.164108446096567523e-02,-5.259292955676979353e-02,2.101487382962338897e-03,-9.356313372122504468e-02,2.503510558597582536e-01,8.809461946440345914e-02,7.142971116183162439e-02
2.070000000000000000e+02,3.173435338125388944e-02,-1.640195065675578365e-02,-2.655413255675408493e-02,-4.616609254089479308e-02,9.798912414043986496e-03,2.293654483039264669e-02,2.936037600236756639e-01,6.487327578215228152e-02,8.672925298879673173e-02
2.080000000000000000e+02,1.183204008532999334e-02,-1.558763784521199382e-02,-1.430093016807902108e-02,-3.346909990134868534e-02,1.495635593556818993e-02,8.649838810816262713e-02,2.300459814498167499e-01,4.394725771791088698e-02,6.040312472651976350e-02
2.090000000000000000e+02,4.267000768094371052e-03,-1.537571696281831574e-02,-1.867059089695773935e-03,-1.840006563318142066e-02,1.515687930693357735e-02,-2.183657620919980669e-02,-8.527573084183363850e-02,2.874716130247241888e-02,7.748786331149047114e-03
2.100000000000000000e+02,1.867434920736844904e-03,-1.534524201585543528e-02,-2.850833239495515967e-03,-9.422583068897110239e-03,4.159980841628665819e-03,-2.353519593339960803e-01,3.706358383955693503e-04,1.879312449170597588e-02,5.539068213327565104e-02
2.110000000000000000e+02,-1.040453256350672324e-02,-1.525404340132092453e-02,-2.024987438564160649e-02,-6.488663247479824377e-03,1.978072767485477505e-03,-1.558233147574081268e-01,9.358675763000326442e-02,2.823141996431248121e-02,3.303938662568325912e-02
2.120000000000000000e+02,-3.297963359246673665e-02,-1.514111607963949079e-02,-2.454450904632874894e-02,-3.247238725962671435e-03,4.226342257847775369e-03,-8.623012664733009647e-02,1.527187729148671291e-01,4.413331032881686461e-02,3.075865834223734732e-02
2.130000000000000000e+02,-5.596907967399235989e-02,-1.512794438457489010e-02,-2.167277934846722348e-02,2.744666539559936867e-03,7.368351954449179828e-03,-6.248864407258388279e-03,1.667479107421155071e-01,6.239333097761216862e-02,2.784391404324081457e-02
2.140000000000000000e+02,-7.329009035037693798e-02,-1.524043604718522751e-02,-1.363695213528904986e-02,1.122430968575591041e-02,9.346015131907968107e-03,6.981544024848093666e-02,1.343616660232330728e-01,7.747907991698488317e-02,2.292725299362803962e-02
2.150000000000000000e+02,-8.104567048348103320e-02,-1.535510438481611610e-02,-2.777182337640640708e-03,2.045511797384257785e-02,9.140992217004624901e-03,1.228678048100745462e-01,6.520418773121366973e-02,8.552112175689259577e-02,1.934808355653392861e-02
2.160000000000000000e+02,-7.799656086669741473e-02,-1.527342647929705657e-02,7.984497078874639581e-03,2.817472990508287575e-02,6.611492655135081664e-03,1.400524063384331330e-01,-2.227672904306708668e-02,8.495893418238462114e-02,2.011092917804381194e-02
2.170000000000000000e+02,-6.575114220601227522e-02,-1.489545285759227324e-02,1.586410829847176643e-02,3.238567021495092346e-02,2.339450970580691635e-03,1.194245032958281688e-01,-1.053135276637298251e-01,7.649223369368261805e-02,2.535315109643446543e-02
2.180000000000000000e+02,-4.818743324681426521e-02,-1.432322261175568955e-02,1.902004428671670230e-02,3.194988279467399217e-02,-2.599384847398098029e-03,7.100787595670662866e-02,-1.624682713800275069e-01,6.258192491246208911e-02,3.143805765309730382e-02
2.190000000000000000e+02,-3.020204408178639791e-02,-1.378651081594869411e-02,1.712412432183584021e-02,2.690985351139366100e-02,-6.942776453939213804e-03,1.497317412548297699e-02,-1.777073971277848274e-01,4.655973949540705148e-02,3.180411493732426126e-02
2.200000000000000000e+02,-1.609220618068336883e-02,-1.345910516294798222e-02,1.156460312827089013e-02,1.851298317265121299e-02,-9.530493556271604425e-03,-2.128331224474042105e-02,-1.329040788560643671e-01,3.173968352772805340e-02,1.811647355668609752e-02
2.210000000000000000e+02,-7.899381057737854886e-03,-1.334106961923142362e-02,5.339419865542829879e-03,9.181202636805897363e-03,-9.176862097190824005e-03,-4.286937569559834404e-03,5.109469382503900592e-02,2.091418284299030247e-02,2.629045570799782867e-03
2.220000000000000000e+02,-3.880342933360740425e-03,-1.331622029221011735e-02,2.901166096319038844e-03,3.735109509387970084e-03,-2.537557560375432002e-03,3.228424143188068363e-01,-6.694277630826009351e-02,1.487231623819642787e-02,1.087085597830538819e-01
2.230000000000000000e+02,1.215970807083721454e-02,-1.328616046038500614e-02,2.716536527066859899e-02,6.267240811489056818e-04,-3.553407304609137573e-03,4.294861632225624448e-02,-2.439587706822417545e-01,3.279263815221749451e-02,6.136046543678699838e-02
2.240000000000000000e+02,3.536720954300105746e-02,-1.333926987627209737e-02,1.985641948850620092e-02,-6.695205740289099199e-03,-1.025989847264272350e-02,-7.755190311982715357e-02,-2.495931462959694591e-01,4.442008918460014361e-02,6.831103635542827568e-02
2.250000000000000000e+02,4.768747062341600895e-02,-1.347914487092966539e-02,5.940667504964880843e-03,-1.884659622615665261e-02,-1.362601292304053448e-02,-1.477412489070822621e-01,-1.641685440955727160e-01,5.506301979374060573e-02,4.877878749908443751e-02
2.260000000000000000e+02,4.606773169471461982e-02,-1.342316162329410673e-02,-8.023134000183257397e-03,-3.167759182805676699e-02,-1.221119342639408190e-02,-1.672816197186807741e-01,-4.942188804151457365e-02,5.932428608561560179e-02,3.042566331329333434e-02
2.270000000000000000e+02,3.263523547209923326e-02,-1.292001756865274881e-02,-1.803031459146688456e-02,-4.124517289089212058e-02,-7.506602031343271968e-03,-1.359103678528379711e-01,5.204253770298843118e-02,5.757248521140522629e-02,2.118005382046070015e-02
2.280000000000000000e+02,1.267431097860417973e-02,-1.204291517487352491e-02,-2.163125125336546467e-02,-4.549748420608309279e-02,-1.715241659800611877e-03,-6.835421909439871879e-02,1.202170695561709385e-01,5.335301414645742674e-02,1.912444308067830570e-02
2.290000000000000000e+02,-7.240386130917917697e-03,-1.113912207448381972e-02,-1.849907483783575293e-02,-4.432797672656994120e-02,3.418481208373104485e-03,1.206549912864911776e-02,1.563991372718873396e-01,4.995372394741172395e-02,2.460626640861409212e-02
2.300000000000000000e+02,-2.127139338164751176e-02,-1.054732098292012962e-02,-1.027077515640804385e-02,-3.883166458688330075e-02,7.116203967202483667e-03,8.146682901537080634e-02,1.729224323992965551e-01,4.719899905843415872e-02,3.653901185670895002e-02
2.310000000000000000e+02,-2.587931593466459915e-02,-1.037952645381380948e-02,1.813999949259413320e-04,-3.040736476511166422e-02,9.444100720838581944e-03,1.169325693089039997e-01,1.754479798539398949e-01,4.232381526981780773e-02,4.445521940001014027e-02
2.320000000000000000e+02,-2.075529031647201789e-02,-1.050229039709647816e-02,9.311900998487344580e-03,-2.029544357525861140e-02,1.063255882114578187e-02,8.621188648278343969e-02,1.385435070311646921e-01,3.395214303859540872e-02,2.662679271141471862e-02
2.330000000000000000e+02,-9.754978572482310775e-03,-1.066604065915284331e-02,1.243230082566795965e-02,-1.007687867815669491e-02,9.895810499877567834e-03,-7.572474881884393161e-02,-4.945304903256924484e-02,2.372670823051463429e-02,8.179841642294701995e-03
2.340000000000000000e+02,-3.198508305874524574e-03,-1.071408703845052983e-02,1.581498276999117412e-03,-4.092549529816471958e-03,2.934911186993937812e-03,-2.785315189545287118e-01,1.781853942057191609e-01,1.236470454883319657e-02,1.093298417593645266e-01
2.350000000000000000e+02,-1.382281199054982181e-02,-1.070663165618265626e-02,-2.095949535356253154e-02,1.494191099441039786e-03,7.654125425336759207e-03,-1.592026277901691794e-02,1.853117856908168271e-01,2.838698260280062349e-02,3.459391268287217297e-02
2.360000000000000000e+02,-3.099472969222059546e-02,-1.080120011466612073e-02,-1.396540348038239135e-02,1.054181135726012589e-02,1.013399951651328991e-02,1.083698911234862866e-01,1.514141333202609629e-01,3.855125704660628677e-02,3.467027307124204150e-02
2.370000000000000000e+02,-3.736614114634503186e-02,-1.088885068056161254e-02,5.760145337749596618e-05,2.066403317587556590e-02,1.011303981856475839e-02,1.610302881225748606e-01,8.596412789647256414e-02,4.521144470933372017e-02,3.332058497784056578e-02
2.380000000000000000e+02,-3.046140649881687312e-02,-1.070514181640790097e-02,1.270703387494688356e-02,2.947783098172340743e-02,7.800897859002504757e-03,1.591956171970169143e-01,6.979408213265026611e-03,4.619266807501227340e-02,2.539195667374653798e-02
2.390000000000000000e+02,-1.368712413826706810e-02,-1.015442530285726175e-02,2.023492501177714606e-02,3.510380648404353571e-02,3.930386642925656412e-03,1.150780719718530326e-01,-6.709739759976518503e-02,4.413192811867560489e-02,1.774502341341996012e-02
2.400000000000000000e+02,7.126614547309477118e-03,-9.400732559457166543e-03,2.132904109056295641e-02,3.654263765810378262e-02,-5.036066176077841176e-04,4.369543214792231955e-02,-1.208558038927763784e-01,4.392844622838425889e-02,1.651541612516290586e-02
2.410000000000000000e+02,2.576142866393516320e-02,-8.737781150015446266e-03,1.637527977737188861e-02,3.379951959883994994e-02,-4.489058267798740412e-03,-3.721014563324165358e-02,-1.443756450848452944e-01,4.659086802436555874e-02,2.222892183171226374e-02
2.420000000000000000e+02,3.705656347802508549e-02,-8.382637243906596383e-03,7.003898815022633305e-03,2.778769976133243363e-02,-7.198975643910381431e-03,-1.087455220794391331e-01,-1.350186871952590573e-01,4.812996583130386280e-02,3.005563446426099891e-02
2.430000000000000000e+02,3.793388171698403033e-02,-8.354311493181111950e-03,-4.309527277236547584e-03,2.005437175415394555e-02,-8.149913998289473605e-03,-1.453287600694181114e-01,-9.958044365330570580e-02,4.467599861927880334e-02,3.103671326150368726e-02
2.440000000000000000e+02,2.835093145464584463e-02,-8.502746685375926414e-03,-1.405034286591332927e-02,1.235251677851804432e-02,-7.352544949227832541e-03,-1.033297112217772262e-01,-5.487900106840691572e-02,3.577888676559690811e-02,1.368873397944208106e-02
2.450000000000000000e+02,1.289170813808830467e-02,-8.641506339744999682e-03,-1.665337853850750241e-02,6.095184195222502245e-03,-5.403495565176522249e-03,9.780228056304045292e-02,-2.842449503027997659e-03,2.417758925081034752e-02,9.573365602508944125e-03
2.460000000000000000e+02,3.954189725850884053e-03,-8.681261941559744247e-03,-2.404344620286956447e-03,2.237580415412859357e-03,-2.652415205470690356e-03,-6.123839825113648605e-02,-1.655162384442740997e-01,1.043182011332406331e-02,3.114576660910660030e-02
2.470000000000000000e+02,-5.473833567631064979e-04,-8.679757602306626199e-03,-6.277395287451660415e-03,-2.900002489644232760e-03,-7.075039948891574670e-03,-1.413137779245250136e-01,-1.691127554507482755e-01,1.317230871515451783e-02,4.856870788744655637e-02
2.480000000000000000e+02,-1.150867607932532996e-02,-8.598394958271049840e-03,-1.492796061140487865e-02,-1.122004121263736436e-02,-9.290648679184132855e-03,-1.381545701184818675e-01,-1.187957324272423953e-01,2.532649811296892178e-02,3.319911128754748919e-02
2.490000000000000000e+02,-2.914084883641323426e-02,-8.317477246583021566e-03,-1.992618384346917307e-02,-2.010422396622984012e-02,-8.567298235351900396e-03,-1.057159219035030961e-01,4.977027905686461778e-03,4.234383923967734165e-02,1.120062695068154562e-02
2.500000000000000000e+02,-4.932074088986439231e-02,-7.843809914755381016e-03,-2.040503625921976857e-02,-2.603304021459407203e-02,-3.871834653794413786e-03,-5.191176237710500019e-02,1.406381935475402023e-01,6.002613286765211276e-02,2.247393255741239257e-02
2.510000000000000000e+02,-6.758387537761635644e-02,-7.358194269501858523e-03,-1.646141739196258294e-02,-2.597707769739426506e-02,3.118103135682741625e-03,2.707226313441743470e-02,2.180475248807299815e-01,7.468087191094202604e-02,4.827763053783169778e-02
2.520000000000000000e+02,-7.938108027914832221e-02,-7.079517328559960070e-03,-7.853933125023098219e-03,-1.947354870363886617e-02,9.142832634402679737e-03,1.132960124474497454e-01,2.057939206222572370e-01,8.292147023006767037e-02,5.518712420157260296e-02
2.530000000000000000e+02,-8.073354675930459468e-02,-7.049536814593916970e-03,4.152050390733669390e-03,-8.973757716381336805e-03,1.155768542507240246e-02,1.653703437560963829e-01,1.140299550727247591e-01,8.245574257758868375e-02,4.035018124789711835e-02
2.540000000000000000e+02,-7.041940976729482715e-02,-7.076961267391005707e-03,1.553197805404412171e-02,1.411110688483585172e-03,9.470531875059957569e-03,1.489027188962410708e-01,-1.363219118618561737e-02,7.308831098333931631e-02,2.235785633122970226e-02
2.550000000000000000e+02,-5.185189713044142945e-02,-6.980047422090635521e-03,2.113835196221258012e-02,7.804284984761890830e-03,3.994041593541941548e-03,9.064572705304206612e-02,-1.102760302902683481e-01,5.710542403391479643e-02,2.037745068955478661e-02
2.560000000000000000e+02,-3.135545138752261762e-02,-6.803554156754859812e-03,1.995432147296996236e-02,8.434431298112249342e-03,-1.992369655984242097e-03,1.934259586480999854e-02,-1.262937647329334112e-01,3.876514922574764155e-02,1.632425102520690396e-02
2.570000000000000000e+02,-1.482879462860144971e-02,-6.689687614415809613e-03,1.362505128684440327e-02,4.536464878116803698e-03,-5.383583077634329465e-03,-5.971948642905178239e-02,4.081648339636665540e-02,2.235731588158618513e-02,5.232402376195575272e-03
2.580000000000000000e+02,-6.651536814697210295e-03,-6.665191581651193353e-03,3.564453862155996747e-03,1.555828640731382649e-03,-1.107281729776930183e-03,-6.789847459832786111e-05,4.684040845079140196e-06,1.024791333595492966e-02,4.632143091418144089e-09
2.590000000000000000e+02,-3.849424963995245336e-03,-6.661967710805266618e-03,2.156607126528847784e-03,7.769355562478861589e-04,-5.228777143720539583e-04,-2.201969313092328611e-04,1.790745388218618744e-06,8.045363297837204372e-03,4.848989532704844287e-08
2.600000000000000000e+02,-2.161690721324245525e-03,-6.660978935759261435e-03,1.290720162468788181e-03,4.091204521603919323e-04,-2.469268490370224510e-04,-8.717850622019378271e-02,2.964778969709168654e-01,7.136936184963590425e-03,9.549923533908197260e-02
2.610000000000000000e+02,-4.860825513034734528e-03,-6.670908090881240600e-03,-6.077552541397137145e-03,6.095561820861769391e-03,1.031213697298278761e-02,1.708154064613012779e-01,7.789990787179826293e-02,1.576582783047256534e-02,3.524629873097422095e-02
2.620000000000000000e+02,-2.364929742083422045e-03,-6.632619359424013310e-03,9.755903666692655740e-03,1.489002995917217999e-02,7.611281262839895805e-03,2.042162385309761186e-01,-1.234464362370572277e-01,2.060113548455247065e-02,5.694329469937037952e-02
2.630000000000000000e+02,1.401205188726538375e-02,-6.350646714888857902e-03,2.198782055625418674e-02,1.780462093824813560e-02,-7.469837833199359338e-04,9.928697705735144152e-02,-2.352414579027258257e-01,3.221327484330065855e-02,6.519644732938695286e-02
2.640000000000000000e+02,3.554321890856063093e-02,-6.008607238024183707e-03,2.114956356104411364e-02,1.262934733354606834e-02,-8.627601474929672346e-03,7.307445547159096763e-04,-2.551526136844172177e-01,4.450464842493309647e-02,6.510339025759367959e-02
2.650000000000000000e+02,5.221716330256753053e-02,-5.876949298723527053e-03,1.288536357348833532e-02,1.516408556491651710e-03,-1.305052807635972457e-02,-5.091009125879080582e-02,-2.377332640960832244e-01,5.567601861510759059e-02,5.910894224975647010e-02
2.660000000000000000e+02,6.018763984238712644e-02,-5.908747815976386937e-03,3.809055461150315409e-03,-1.236380013336417158e-02,-1.452703476377202596e-02,-1.020085357868865672e-01,-1.628416536564967765e-01,6.352851711492601972e-02,3.692314553896695883e-02
2.670000000000000000e+02,5.883878134711807012e-02,-5.872168625136342524e-03,-5.717137682578161267e-03,-2.580244741829870042e-02,-1.259013198289596694e-02,-1.477966086675175927e-01,-2.270200670858185839e-03,6.598066333539220896e-02,2.184899134470530413e-02
2.680000000000000000e+02,4.804716225819146563e-02,-5.532818292618505059e-03,-1.509830633383136764e-02,-3.470462037046306847e-02,-6.027012302315603968e-03,-1.246902598130242845e-01,1.787990456358541091e-01,6.170766796618187139e-02,4.751675961253173930e-02
2.690000000000000000e+02,3.086343771915649181e-02,-4.916485418564208419e-03,-1.896994466871670948e-02,-3.541056577669723232e-02,3.442399034152738430e-03,-3.266201837451295636e-02,2.982057985168015679e-01,5.101314239669534761e-02,8.999350571334027715e-02
2.700000000000000000e+02,1.455194717220571234e-02,-4.391458471494778110e-03,-1.407615349653305002e-02,-2.709448919454730126e-02,1.211563152338033210e-02,4.238416768626647457e-02,2.997558322967408539e-01,3.619505550750345968e-02,9.164997666636937046e-02
2.710000000000000000e+02,5.283152916400756655e-03,-4.193427580251794969e-03,-5.202244458118810214e-03,-1.264605749177041306e-02,1.626709936113470908e-02,2.496658108765582862e-02,-8.906890911908166286e-02,2.229576593708119253e-02,8.556600742869723344e-03
2.720000000000000000e+02,2.253294012013710643e-03,-4.169504290766852528e-03,-1.190603887864906309e-03,-2.962498036789279129e-03,4.550984313944769592e-03,4.090355703653782993e-06,-2.082569884587137578e-04,7.305305633363381491e-03,4.338770425167524952e-08
2.730000000000000000e+02,1.316537220982276534e-03,-4.168289077320327593e-03,-7.218158624745668085e-04,2.350548560664837900e-04,2.142406794880012417e-03,1.048061972639723199e-01,-2.208376564945943067e-03,4.926873236218693927e-03,1.098921591198728093e-02
2.740000000000000000e+02,5.214537889939436371e-03,-4.163098834642173576e-03,7.809801724649689976e-03,1.698611605488138622e-03,9.343204045664750329e-04,1.098915969678519317e-01,-2.910596362696925982e-02,1.045342222889913616e-02,1.292332020279926032e-02
2.750000000000000000e+02,1.604308273159789008e-02,-4.142870163653053668e-03,1.338467954490980653e-02,1.780611416391256413e-03,-5.824776349593268438e-04,6.620429137295760769e-02,-6.224306950995701221e-02,2.138231466556225757e-02,8.257207898216807271e-03
2.760000000000000000e+02,2.939710964396874751e-02,-4.127959797032112674e-03,1.332809027846991977e-02,1.405417456104940226e-04,-2.464578857371605824e-03,2.061217530666785425e-02,-8.362422677286159012e-02,3.263375551331688940e-02,7.417873074231788426e-03
2.770000000000000000e+02,4.076381598674788664e-02,-4.143050312556988655e-03,9.705946906090870754e-03,-3.246226123638842713e-03,-4.105714294077683103e-03,-1.810394161995984227e-02,-8.641624952875856525e-02,4.243175507739534169e-02,7.795520884795579912e-03
2.780000000000000000e+02,4.763025435927163015e-02,-4.178624559998352084e-03,4.462284579572613381e-03,-7.842738132655006911e-03,-4.979142763753485572e-03,-4.766647396376073875e-02,-6.919647224237807093e-02,4.891129134760874991e-02,7.060244510928078733e-03
2.790000000000000000e+02,4.911056608148869906e-02,-4.191637731443297217e-03,-1.044547223364355277e-03,-1.271335285474950623e-02,-4.786005334301512981e-03,-6.636920691858291810e-02,-3.315875246790633835e-02,5.113749890723142538e-02,5.504374492229560309e-03
2.800000000000000000e+02,4.546085810367998803e-02,-4.135879631102851693e-03,-5.856399995714169950e-03,-1.673577532581311395e-02,-3.427126104399121683e-03,-7.281218146152206028e-02,1.846218968092795676e-02,4.909097584940889936e-02,5.642466217000179605e-03
2.810000000000000000e+02,3.775079445484345875e-02,-3.996799678674734131e-03,-9.281958531835837398e-03,-1.878187557022911736e-02,-9.694414370407320857e-04,-6.660685852584286026e-02,7.859341052439237918e-02,4.336992403112363559e-02,1.061339778053731371e-02
2.820000000000000000e+02,2.760994913951236862e-02,-3.808106265147976396e-03,-1.087134381735264943e-02,-1.791041831749822302e-02,2.306636149630705759e-03,-4.834912146393874344e-02,1.303068057113844769e-01,3.494425182834467319e-02,1.931750116103920015e-02
2.830000000000000000e+02,1.699598721201629747e-02,-3.637156328923247910e-03,-1.039858269924650094e-02,-1.371204158313292683e-02,5.673193884425963875e-03,-1.727774932584643514e-02,1.306427774261859354e-01,2.510832975036315223e-02,1.736605591539474788e-02
2.840000000000000000e+02,8.077225000937222898e-03,-3.541500282183274086e-03,-7.666712025248689430e-03,-7.138612006091060724e-03,7.275260572953865315e-03,3.581301383153838447e-02,-3.465945116673773557e-02,1.550649731630089449e-02,2.483849514877437339e-03
2.850000000000000000e+02,3.570125552234391410e-03,-3.519061424670762508e-03,-1.831831191409814992e-03,-2.705459170030009072e-03,2.217423387571193071e-03,-9.794338883392849574e-05,-1.398253058799831182e-06,6.381353389649550671e-03,9.594862527890551706e-09
2.860000000000000000e+02,2.124415874542761717e-03,-3.516325359810008443e-03,-1.118769323385563046e-03,-1.145504253309224604e-03,1.047387287377666253e-03,-4.521856083522415859e-03,-1.074219447210436607e-01,4.531945693309964891e-03,1.155992139009104878e-02
2.870000000000000000e+02,1.051327757197332300e-03,-3.514745807758185101e-03,-1.034410239274371947e-03,-2.531948013808901516e-03,-3.283877128299758988e-03,-4.200944074644694104e-02,-8.159540788896305075e-02,5.632347861036646718e-03,8.422603700395490597e-03
2.880000000000000000e+02,-1.552775233992744613e-03,-3.502343913798739144e-03,-3.933287293950000346e-03,-6.454999709100352548e-03,-4.421358751279322839e-03,-7.279372171347797682e-02,-3.453358479331894437e-02,9.558436441519747861e-03,6.491494399576623955e-03
2.890000000000000000e+02,-7.749701376168472572e-03,-3.448702302897621585e-03,-8.114078581750493527e-03,-1.024806311979382413e-02,-3.303240432925159953e-03,-7.535238838821779750e-02,2.147022333380835951e-02,1.592871260615907197e-02,6.138952925812429795e-03
2.900000000000000000e+02,-1.734528896941836887e-02,-3.338839729732740510e-03,-1.085120847983949213e-02,-1.214755186493471015e-02,-8.051127073790743417e-04,-5.223758989998182611e-02,6.840186833165842750e-02,2.404094108867767948e-02,7.407581389820219395e-03
2.910000000000000000e+02,-2.810971254967795444e-02,-3.209774127621101928e-03,-1.069236863907440868e-02,-1.136193301783060446e-02,2.025766573875767678e-03,-1.004490093372350373e-02,8.980770492461495613e-02,3.237255919452818737e-02,8.166323898595029621e-03
2.920000000000000000e+02,-3.695153817501577870e-02,-3.121023469703240825e-03,-7.275721326900634785e-03,-8.161652362975396410e-03,4.115941328965107456e-03,4.060804124715491903e-02,7.862340151225410967e-02,3.887990000170201549e-02,7.830652279287756562e-03
2.930000000000000000e+02,-4.094659578405188127e-02,-3.094870903286721896e-03,-1.217344238013657589e-03,-3.711977650962213805e-03,4.709855370567930279e-03,8.214239091527505976e-02,4.068591177986547597e-02,4.151680834189065694e-02,8.402715802636857856e-03
2.940000000000000000e+02,-3.840429945505679371e-02,-3.096482385884546332e-03,5.725746174811982038e-03,4.056533040964936600e-04,3.655927743267178062e-03,9.588727669114233132e-02,-6.047637769617539641e-03,3.912534921665566240e-02,9.230943753836191520e-03
2.950000000000000000e+02,-2.981253307175807041e-02,-3.079869012121976869e-03,1.101858163678530803e-02,2.858103083163771301e-03,1.514208520485843621e-03,7.099328102068973301e-02,-3.907964192539442605e-02,3.209584775715548094e-02,6.567264363099671598e-03
2.960000000000000000e+02,-1.811646007652452026e-02,-3.042599469879557570e-03,1.226984351652819424e-02,3.150921447127415492e-03,-6.593873487566091979e-04,1.287749925440059146e-02,-4.198176100124345611e-02,2.232432966071265512e-02,1.928298243812614143e-03
2.970000000000000000e+02,-7.912141571430724926e-03,-3.015685068670459663e-03,8.455416084108911129e-03,1.857227750756389488e-03,-1.788205126540512186e-03,-4.339170898158529327e-02,4.213012335515792586e-03,1.224080774818137908e-02,1.900589881281798243e-03
2.980000000000000000e+02,-3.107270636244450438e-03,-3.009361931154948180e-03,1.713807508452323564e-03,6.824793124004432379e-04,-6.964931809977632868e-04,-1.133123498008073134e-04,9.508672427605092115e-07,4.753883357699277730e-03,1.284059276589387414e-08
2.990000000000000000e+02,-1.763437670849910422e-03,-3.008787084831598957e-03,1.030559722552278545e-03,1.925068352649631821e-04,-3.289662797840155976e-04,-1.713569480565892112e-04,3.406416320680148951e-07,3.656479615344202048e-03,2.936331968399011508e-08
3.000000000000000000e+02,-9.597525474650103056e-04,-3.008728863653281280e-03,6.115814641008801610e-04,-3.891775698410443506e-05,-1.553808035156114891e-04,-3.387981302163666029e-03,2.481101032508302787e-03,3.220755191020818146e-03,1.763427963732437848e-05
3.010000000000000000e+02,-6.228452233852001122e-04,-3.008754328347285328e-03,1.043296713334027515e-04,-9.918862175073840486e-05,1.387739668477914214e-05,-4.801541610729468182e-03,-4.023071887575200266e-05,3.075947728064697823e-03,2.305642035030779180e-05
3.020000000000000000e+02,-7.453490638817903422e-04,-3.008743125465933570e-03,-3.145725692351744010e-04,-9.022092493999704372e-05,5.140088132935502856e-06,8.139825285695029972e-03,6.946750457687826952e-01,3.116921968735540498e-03,4.826396759695419925e-01
3.030000000000000000e+02,-6.460487690124574241e-04,-3.007392939854042473e-03,4.497564317450232995e-04,1.364428277612228166e-02,2.443801460077536444e-02,1.732605825713292580e-01,-1.565847050744344493e+00,2.816109163823411754e-02,2.481896215797718686e+00
3.040000000000000000e+02,7.090383101029476901e-03,-2.927308625299300179e-03,1.390733654238813892e-02,-1.136983385258548174e-04,-4.353585210045581716e-02,-2.676059406889240155e-01,1.042812258076808440e+00,4.634263720846394652e-02,1.159070345087256149e+00
3.050000000000000000e+02,6.631506679854582906e-03,-2.901183446330997655e-03,-1.262372067120190976e-02,-1.012952224124610313e-02,1.611662873042479793e-02,8.702225743436900474e-02,-1.738050036741037307e-01,2.396048856532363713e-02,3.778105259112880115e-02
3.060000000000000000e+02,4.057635548646836162e-04,-2.862542883519537083e-03,-8.085554795335259245e-04,-2.226706417754946259e-03,1.499266679101247642e-03,-4.422224443501434482e-02,2.903271289965594221e-02,4.027229796257324190e-03,2.798505321184005783e-03
3.070000000000000000e+02,-2.114927507328866804e-03,-2.859362342507287130e-03,-3.970433268250448539e-03,-5.980973455732448412e-04,1.729445519947769979e-03,4.498236842381385207e-03,3.918921047646067857e-02,5.635770927378450958e-03,1.556028352458492612e-03
3.080000000000000000e+02,-5.047734538057762309e-03,-2.860098479745914590e-03,-2.054205786936583959e-03,1.393197547071843437e-03,2.195434874286989173e-03,2.507444002571455541e-02,2.915593707530798884e-02,6.681353335068605792e-03,1.478796209342475099e-03
3.090000000000000000e+02,-5.595788822155343782e-03,-2.860959786114775430e-03,7.272656434808281349e-04,3.514004491809488793e-03,2.062626519499153460e-03,2.705044918476770879e-02,1.140685798858296490e-02,7.525258433004851540e-03,8.618432102693989469e-04
3.100000000000000000e+02,-3.870812478843250158e-03,-2.853098382198366798e-03,2.569813347355282343e-03,5.190552411592995984e-03,1.375558479090671464e-03,1.730858125332445513e-02,-6.003314951273181800e-03,7.652535248661650538e-03,3.356267754071148748e-04
3.110000000000000000e+02,-1.111014096361935804e-03,-2.837363605035336800e-03,2.920749813331552976e-03,6.039612982343067760e-03,4.385973034644578155e-04,5.718192182604697402e-03,-1.971649468308721981e-02,7.381399365476953682e-03,4.214378844254081102e-04
3.120000000000000000e+02,1.431055078314171424e-03,-2.821914400231746636e-03,2.221510970548835635e-03,5.958456789064555011e-03,-4.863602857310196539e-04,-1.598665838550135344e-03,-2.802476307510895145e-02,7.119408974511772306e-03,7.879430778793374609e-04
3.130000000000000000e+02,3.111098661028227456e-03,-2.812480829337128500e-03,1.221609325360234651e-03,5.062361877533052765e-03,-1.215527255837839079e-03,-4.992181821283449283e-03,-2.888283818798507638e-02,6.796052304583317244e-03,8.591402211300819009e-04
3.140000000000000000e+02,3.859694469211054878e-03,-2.809098266453682793e-03,3.480893897406253461e-04,3.636329172467791561e-03,-1.590144636438147125e-03,-8.042409644079321490e-03,-2.103583593314703806e-02,6.217788232549802466e-03,5.071867462894602075e-04
3.150000000000000000e+02,3.790914494664242990e-03,-2.809197022597261124e-03,-4.217615842976744694e-04,2.101851788550770320e-03,-1.491078395157735157e-03,-1.248435851066475449e-02,-6.593155550983277081e-03,5.392735778169953885e-03,1.993289075422690910e-04
3.160000000000000000e+02,2.927028077986881631e-03,-2.810384057226567641e-03,-1.238253797396004401e-03,9.225414037981915279e-04,-9.362533841424642124e-04,-1.303369650621599880e-02,5.190484287086459189e-03,4.441472438982664583e-03,1.968183717506385717e-04
3.170000000000000000e+02,1.397203177200211609e-03,-2.811259857483064135e-03,-1.776710862912525644e-03,3.664711304618002664e-04,-2.596764647858471509e-04,1.051660516566868195e-02,-1.259435244519717021e-04,3.635078149213722461e-03,1.106148459819206062e-04
3.180000000000000000e+02,4.471775417465419862e-04,-2.811533044181887490e-03,-2.500375083824364002e-04,1.812965107152393390e-04,-1.270926761985249713e-04,6.410884264913399577e-02,1.389368292082439615e-01,2.866395914926629998e-03,2.341338621625217026e-02
3.190000000000000000e+02,2.982231960498488155e-03,-2.807600090840903749e-03,4.893317659134313428e-03,2.838098185237074647e-03,4.827147528322295149e-03,9.457574851347366751e-02,4.228002629116791450e-02,8.489819669388640883e-03,1.073217283006566714e-02
3.200000000000000000e+02,1.086294389272279316e-02,-2.765934220646028632e-03,1.041047873400365205e-02,7.069754349727489298e-03,3.767406719512880753e-03,9.775972609813832204e-02,-5.025157423247178512e-02,1.726866496160742864e-02,1.208218475962464893e-02
3.210000000000000000e+02,2.322069348920565574e-02,-2.664004664332086068e-03,1.400736567592428261e-02,8.726899903414396878e-03,1.196884262411235226e-05,6.630529185493833078e-02,-1.200219474801532960e-01,2.861228311980172634e-02,1.880165960489723134e-02
3.220000000000000000e+02,3.706861450094860178e-02,-2.554628554634770597e-03,1.371371662070119610e-02,6.362977327526515153e-03,-4.216186599467635493e-03,1.060350492555049012e-02,-1.504458365728903180e-01,4.033532002522274840e-02,2.274638405882299652e-02
3.230000000000000000e+02,4.831220771614326559e-02,-2.511377374541726160e-03,9.152220676497535914e-03,4.231421930625156222e-04,-7.283602077264154408e-03,-4.944587241984106651e-02,-1.361228360753565514e-01,4.977318035420198739e-02,2.097432080055758666e-02
3.240000000000000000e+02,5.340741844031182683e-02,-2.523871249831416419e-03,1.660014986791950474e-03,-7.391545972173621352e-03,-8.228727757104880441e-03,-9.451770680908050393e-02,-8.076438652210481128e-02,5.462439777846491568e-02,1.545648303073924971e-02
3.250000000000000000e+02,5.068636744198322386e-02,-2.488416723933309805e-03,-6.431114161416031511e-03,-1.477693104791668634e-02,-6.727908276402817626e-03,-1.088967869107701214e-01,2.466243816944868866e-03,5.366825628417069838e-02,1.186459255805429394e-02
3.260000000000000000e+02,4.098665781285608378e-02,-2.317096023526224631e-03,-1.247017754412852245e-02,-1.946134333396300556e-02,-3.091286871020839169e-03,-8.618504831944204247e-02,9.225018148469793511e-02,4.721313714967283193e-02,1.593795853778426710e-02
3.270000000000000000e+02,2.750356185041248278e-02,-2.046812523864236129e-03,-1.434577987003803068e-02,-1.981268953016266862e-02,1.784731850363804667e-03,-3.488553591503934515e-02,1.582991832326648418e-01,3.690751536263611743e-02,2.627563202820829696e-02
3.280000000000000000e+02,1.472986071037573827e-02,-1.815770519094404368e-03,-1.144643298400853902e-02,-1.542818302442871756e-02,6.411311132696574482e-03,1.605163025332741536e-02,1.520429380201351321e-01,2.510817374995623699e-02,2.337470983558418564e-02
3.290000000000000000e+02,6.406860716270879746e-03,-1.713682095805545364e-03,-5.679447447685747642e-03,-7.912485593470944614e-03,8.376684960485001122e-03,1.664987840192520829e-02,-4.660594163917149840e-02,1.445741930872534650e-02,2.449332246872755556e-03
3.300000000000000000e+02,2.647029626714783330e-03,-1.693704524087362353e-03,-2.134515564752328259e-03,-2.940601483674982163e-03,2.317474796179458223e-03,1.208757964789781026e-03,-1.659783220961149816e-07,5.333796403361144856e-03,1.461095844991537019e-06
3.310000000000000000e+02,1.018808434204279256e-03,-1.690282125533022544e-03,-1.199527283310341912e-03,-1.310234871140641142e-03,1.094691537862598277e-03,1.089045849891553692e-03,9.774041627133108372e-08,2.872099401749356358e-03,1.186020872719205156e-06
3.320000000000000000e+02,1.212611823537051916e-04,-1.689459008649134720e-03,-6.418488725900706052e-04,-5.401049824451976955e-04,5.170990083618293804e-04,3.209244362950352918e-03,-1.292747520904573462e-02,1.959604747903922160e-03,1.774188646616206653e-04
3.330000000000000000e+02,-2.470814005447203991e-04,-1.689297709784663313e-03,-1.367531270012719766e-04,-4.318427601375896896e-04,-2.104714188211636206e-04,6.418488725900705835e-03,1.338759469071310396e-02,1.778837759928465550e-03,2.204246891273241500e-04
3.340000000000000000e+02,-8.119134797459743550e-05,-1.689362137012152517e-03,4.221507129717851146e-04,-3.152938365688602649e-04,3.714966230379443380e-04,-4.421856186487404562e-03,8.186546649195318714e-01,1.810018683253212732e-03,6.702150132066450050e-01
3.350000000000000000e+02,6.259057707419739649e-05,-1.689271388511364791e-03,-9.192561657143155022e-05,1.612751724794996705e-02,2.897212155562542066e-02,2.061039781677521943e-01,-1.848049177121455333e+00,3.320160607169813510e-02,3.457764610875861067e+00
3.360000000000000000e+02,8.771995431873973528e-03,-1.583604181746742397e-03,1.616336358704214063e-02,-1.865287523267653252e-05,-5.132070970806036636e-02,-3.082465083839754927e-01,1.232032784747636889e+00,5.453921177810456405e-02,1.612920692623929009e+00
3.370000000000000000e+02,8.356791451785906127e-03,-1.549614207947507894e-03,-1.445353452908179452e-02,-1.177109393922863220e-02,1.909526032731842515e-02,1.027488361279918355e-01,-2.053387974579394815e-01,2.800588415743520895e-02,5.272134506712961022e-02
3.380000000000000000e+02,1.361311429462481451e-03,-1.499417283765242491e-03,-6.808085001005270481e-04,-2.396072791168138340e-03,1.797054593376081746e-03,-6.673435376383337388e-05,-2.341671192270992640e-07,3.679061190684193659e-03,4.453528806516188124e-09
3.390000000000000000e+02,8.227140058677738206e-04,-1.498481912197428779e-03,-4.181827995622770257e-04,-1.131828576514964111e-03,8.488597240302398275e-04,-2.910966951681083256e-05,-1.387649076749893778e-07,2.258048269674541291e-03,8.473921150775477884e-10
3.400000000000000000e+02,4.923894325287798057e-04,-1.498210869467683868e-03,-2.559314217803196952e-04,-5.346484327516316023e-04,4.009676779623568390e-04,-4.323061268570379977e-06,-5.825434599764963362e-08,1.731822185077302708e-03,1.869225230064095205e-11
3.410000000000000000e+02,2.908029154002897475e-04,-1.498132702719937037e-03,-1.555704614302742556e-04,-2.525643175463808355e-04,1.894016788411189897e-04,5.174722261004370549e-02,7.582862359329296809e-02,1.566151917752356317e-03,8.427755203906725154e-03
3.420000000000000000e+02,2.373443758544373401e-03,-1.496837214492534188e-03,3.977831069979351555e-03,1.379503561758196623e-03,2.756781949027333530e-03,8.078760841695779849e-02,1.630464333351424044e-01,5.761924481832661309e-03,3.311077709704273592e-02
3.430000000000000000e+02,8.946237329984851189e-03,-1.471067870545454031e-03,8.770166163744156501e-03,6.541691917112984166e-03,7.037462349268362033e-03,2.106272763020527322e-02,8.861288556624981327e-02,1.585669029273258090e-02,8.295881983601496867e-03
3.440000000000000000e+02,1.674496073537712348e-02,-1.394526484419814040e-03,6.976882132726612909e-03,1.324414100073782914e-02,6.441269814862219702e-03,3.379612581762129336e-02,-1.428054966737239695e-02,2.340753139727274820e-02,1.346112219082778181e-03
3.450000000000000000e+02,2.367461075622373165e-02,-1.285815678809051768e-03,6.891240785981874069e-03,1.749337910986329542e-02,2.540313749649491994e-03,5.751755727809260144e-02,-9.674572373023637706e-02,3.036611965031119076e-02,1.266800445532588644e-02
3.460000000000000000e+02,3.154729766203742680e-02,-1.145512066806365567e-03,8.706027935721798519e-03,1.736825123793611647e-02,-2.203126532916944644e-03,4.935981391495302545e-02,-1.415859817852547220e-01,3.713285644377593148e-02,2.248298146781326987e-02
3.470000000000000000e+02,4.050065953336416669e-02,-1.006807474873912516e-03,9.164787569026057804e-03,1.301975093893715379e-02,-6.021050397930462900e-03,4.292783283844532616e-03,-1.397888537311082757e-01,4.394402550427864429e-02,1.955935161577923576e-02
3.480000000000000000e+02,4.789533256776725562e-02,-9.334430744545428463e-04,5.896539938420548854e-03,6.020820393505433611e-03,-7.761295175412081214e-03,-6.075602475231618033e-02,-9.020701014471674273e-02,4.925536886478862342e-02,1.182859922295308695e-02
3.490000000000000000e+02,4.994657680937644034e-02,-9.244114187172850026e-04,-1.204694810049598223e-03,-1.222362526303873587e-03,-6.839258492790934764e-03,-1.166581143021291345e-01,-4.276577163551027044e-03,5.045033189096262416e-02,1.362740474476443510e-02
3.500000000000000000e+02,4.402755544883464600e-02,-8.974690320880194389e-04,-9.910962770587356668e-03,-6.118388543606332469e-03,-3.381067837991637206e-03,-1.335024310469057340e-01,8.445571080859863577e-02,4.567630206791449543e-02,2.495566618361946473e-02
3.510000000000000000e+02,3.053971576134252575e-02,-8.044874986785175309e-04,-1.651712559752194914e-02,-6.827663296410033979e-03,1.373673767041068850e-03,-8.233773535632778195e-02,1.111498474366233585e-01,3.542090968101806875e-02,1.913379124879331650e-02
3.520000000000000000e+02,1.403341109709146765e-02,-7.135493137115234011e-04,-1.649761796653041387e-02,-3.664290882522460227e-03,4.558636828456559022e-03,8.976655819266304848e-02,-2.674748414385773668e-02,2.244605478960953054e-02,8.773462877782682579e-03
3.530000000000000000e+02,4.875981136378545328e-03,-6.917894876998021466e-04,-2.942232924847780744e-03,-9.859265211450759115e-04,1.212489350230630709e-03,5.952736583346411462e-04,-2.974853980564511802e-07,5.945812043042533052e-03,3.543508168046691655e-07
3.540000000000000000e+02,2.585990262025761582e-03,-6.905443402700128710e-04,-1.737709917764912720e-03,-1.329320059111519057e-04,5.727285895352845178e-04,6.084765623460190818e-04,-1.271527766645614919e-07,3.244922469788175286e-03,3.702437430922574892e-07
3.550000000000000000e+02,1.244447495148454010e-03,-6.906453479090972954e-04,-1.006090871638404532e-03,2.699868908621765084e-04,2.705330593164549527e-04,5.733309601617181872e-04,-3.195255690566371990e-08,1.784359959252731402e-03,3.287083909009235322e-07
3.560000000000000000e+02,4.771468830541394294e-04,-6.909276260786323311e-04,-5.651074430338957249e-04,4.603092234849174755e-04,1.277897122215539019e-04,5.618488363728194089e-04,-3.841073349896450325e-04,1.119201209092537562e-03,4.632125597263385825e-07
3.570000000000000000e+02,5.638372631762258097e-05,-6.911396217014659270e-04,-2.985409542656051996e-04,5.426185124993560243e-04,4.685237871124284443e-05,4.949097406039877243e-04,-3.839126154142346345e-04,9.309187924576664162e-04,3.923245476189044078e-07
3.580000000000000000e+02,-1.574603271960497411e-04,-6.912587181063965455e-04,-1.421279368632665744e-04,5.679912299268358210e-04,8.627209869921585690e-06,4.242760245871947085e-04,-3.837949833649470532e-04,9.195222599044211012e-04,3.273087342956138079e-07
3.590000000000000000e+02,-2.512266861392433055e-04,-6.913120571068033602e-04,-5.281714734746474778e-05,5.664744045892149658e-04,-9.424920295110117457e-06,3.590641525335758612e-04,-3.837041034286211476e-04,9.299456647358191790e-04,2.761559046226169914e-07
3.600000000000000000e+02,-2.774900726762368017e-04,-6.913268245002567253e-04,-3.779036749679961577e-06,5.522595896227687267e-04,-1.794901424170641690e-05,3.025670784226936914e-04,-3.836051427146883446e-04,9.275023564761360152e-04,2.386997424624009013e-07
3.610000000000000000e+02,-2.675706161305797847e-04,-6.913214857853599129e-04,2.151794210138860812e-05,5.320498693967948322e-04,-2.197198120796033121e-05,3.025670784226936914e-04,-3.836051427146883446e-04,9.129853693464116916e-04,2.386997424624009013e-07

